Universal Denoising without Channel Knowledge

Inspired by a classical algorithm for online prediction, we propose a novel denoising scheme which is universal for families of probability distributions both in terms of the source that generates the noiseless signal and in terms of the channel that generates the noisy signal. The new denoising scheme does not rely on assumptions of exact channel knowledge or finite signal alphabets. Our analysis provides an upper bound for the performance gap compared with the Bayes envelope. For the special case in which the signal is an i.i.d. sequence and the family is countable, we characterize the consistency condition under which our scheme approaches the Bayes envelope as the length of the sequence tends to infinity. We also show that in general, approaching the Bayes envelope is not possible for a universal denoising scheme when this consistency condition is not satisfied. Furthermore, we show that, as in the online prediction case, the so-called plug-in approach (which relies on a maximum likelihood estimation of the underlying distribution parameter) does not approach the Bayes envelope in general. We also include numerical evaluations of our scheme for denoising of a Poisson signal.

==> plugin-example.csv <==
seq_len,nonflip_0,nonflip_1,nonflip_2,nonflip_3,nonflip_4,nonflip_5,nonflip_6,nonflip_7,nonflip_8,nonflip_9,nonflip_10,regret_0,regret_1,regret_2,regret_3,regret_4,regret_5,regret_6,regret_7,regret_8,regret_9,regret_10
1,0.1050578117083571,0.01061821070745246,0.0010630174053378899,0.00010631376309270968,1.063149683467098e-05,1.0631508881086656e-06,1.0631510084313714e-07,1.0631510204855936e-08,1.0631510216903245e-09,1.0631510218106591e-10,1.0631510218227137e-11,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
51,0.6470251340222163,0.20559839189888562,0.027658297916980743,0.0028694971927190104,0.00028803541569464414,2.8814450039726855e-05,2.881554140442723e-06,2.8815650546076595e-07,2.8815661460293406e-08,2.881566255171558e-09,2.8815662660857773e-10,0.262437535711044,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
101,0.8280130703944767,0.47608796845827756,0.11281052289539312,0.013374089902913134,0.0013634078809479065,0.00013660717328331466,1.3663387745413535e-05,1.3663654852947224e-06,1.3663681564359075e-07,1.3663684235506803e-08,1.3663684502621648e-09,0.1109183496606404,0.4261600154669938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
151,0.8995798226788838,0.6570269700362295,0.254637542416135,0.03920727252723445,0.004162166184352192,0.0004188217102735659,4.1908428877011574e-05,4.191105674895122e-06,4.191131955703293e-07,4.191134583804982e-08,4.191134846615361e-09,0.05044785478187963,0.25450029334259017,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
201,0.9349356785990709,0.7650251671234365,0.40789145441500824,0.08824771478108327,0.010173359705896865,0.0010335233780703332,0.00010351749979056818,1.0353404958672082e-05,1.0353570490305027e-06,1.0353587043805049e-07,1.0353588699158406e-08,0.03408129942316185,0.1581653452009404,0.5726756419095724,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
252,0.9549810715359732,0.8330175429159884,0.5401092268884308,0.16453700462239457,0.0218268419385265,0.002260284187308205,0.000226839884773215,2.269214035154824e-05,2.2692955912946288e-06,2.269303747282745e-07,2.2693045628853133e-08,0.019584117299852433,0.11511266182111946,0.41288209844860635,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
302,0.9668930089329415,0.8763482081073949,0.6395566841114033,0.25752216780807186,0.04134407677784873,0.004426222626002254,0.00044580772044324396,4.4612920397400234e-05,4.461613819964289e-06,4.461646000956545e-07,4.461649219085509e-08,0.013216054715413206,0.07427331434270079,0.2742248463027863,0.8629783035156253,1.0,1.0,1.0,1.0,1.0,1.0,1.0
352,0.9746835241346827,0.9059290290370497,0.7142846470079748,0.3554212113763712,0.07145960827651533,0.008071597154971452,0.0008179940243727319,8.190961527042404e-05,8.1920655599109e-06,8.192175982278488e-07,8.192187024706147e-08,0.012132864895239237,0.06195687500544522,0.22018014007232745,0.6315020969199784,1.0,1.0,1.0,1.0,1.0,1.0,1.0
402,0.9793247695325646,0.9267208410345509,0.7706405931168991,0.4475313240586809,0.11366086800859192,0.013896753583979057,0.0014225512113615862,0.0001425939176584639,1.4262790099865616e-05,1.4263130037297746e-06,1.4263164032081933e-07,0.009503759418789448,0.04073208450121335,0.17802397050977747,0.5167892025150327,1.0,1.0,1.0,1.0,1.0,1.0,1.0
453,0.9825177147975439,0.9420429320608492,0.8144153128376436,0.5301569000511919,0.1685199468838177,0.022996780334251683,0.0023921436488549765,0.00024018724378261575,2.402850410787149e-05,2.4029482593116066e-06,2.4029580446766783e-07,0.00976689791196328,0.030561738925073634,0.1326226453048811,0.39773742865639683,1.0,1.0,1.0,1.0,1.0,1.0,1.0
503,0.9848505703574336,0.953182876062631,0.8475554225537854,0.5990221840080014,0.23091865708879883,0.036046427048929845,0.003838962904010836,0.00038643834182761403,3.866947181371343e-05,3.8672037767987116e-06,3.8672294385347224e-07,0.009638366921965513,0.025690350259142125,0.10836620072093672,0.32662975191962274,0.9289540435608312,1.0,1.0,1.0,1.0,1.0,1.0
553,0.986480095676397,0.96155240972652,0.8735494607437018,0.6568324054852012,0.29755062929879633,0.05422214181706291,0.005972809100391872,0.0006035231726719424,6.04155830408888e-05,6.0421918172690285e-06,6.042255177154071e-07,0.009489973229838577,0.021573356150215828,0.08885687897966377,0.2688697396607682,0.7337442184871494,1.0,1.0,1.0,1.0,1.0,1.0
603,0.9878993275042786,0.9680542486178303,0.8942039230965955,0.7051672036221103,0.364246913956757,0.07837537529292303,0.009042692095004651,0.0009187904750134388,9.202728068034089e-05,9.204213488221305e-06,9.204362061193615e-07,0.00909729570915807,0.01810607264910047,0.07307426997194177,0.22179184455405065,0.6251063555243377,1.0,1.0,1.0,1.0,1.0,1.0
654,0.9880217096475332,0.97275782387923,0.911017418880034,0.7463461784343538,0.42915360420460363,0.10960913702728878,0.013459034590502154,0.0013785974234515584,0.00013819699709145052,1.3823082923530176e-05,1.38234213520024e-06,0.009860201228535814,0.013697844310372354,0.055275451531992426,0.19687320081913606,0.5062391044794434,1.0,1.0,1.0,1.0,1.0,1.0
704,0.9891031367365063,0.9767826532376528,0.9244155108250938,0.7801860505746069,0.4879351983550793,0.14648470785094378,0.019425074858173085,0.0020118231063106545,0.00020190769841324654,2.019805757230782e-05,2.019878668564437e-06,0.009259671107599288,0.011511702025345572,0.04569272991136952,0.16312268613747216,0.4739617291275109,1.0,1.0,1.0,1.0,1.0,1.0
754,0.9891235186948162,0.9795170015662594,0.9352923656027712,0.80870864857243,0.5411921130394375,0.1886430557280515,0.02743698808281444,0.0028848067592681693,0.00028998671760217093,2.901383406096263e-05,2.9015351317323304e-06,0.00967321009858746,0.00967321009858746,0.03784052349223199,0.13534957473091302,0.4022650570391906,1.0,1.0,1.0,1.0,1.0,1.0
804,0.9891078125108417,0.981599870435751,0.9442239835476351,0.8328631189005626,0.58887776217171,0.23463251421008227,0.03794934498436661,0.00407133465244401,0.0004101622891943067,4.104680950044794e-05,4.104987051245793e-06,0.009994556457799342,0.009994556457799342,0.03738918748336573,0.12934311155343725,0.3409919052230489,0.8600436009581671,1.0,1.0,1.0,1.0,1.0
855,0.9899732967954147,0.983820468679594,0.9518726848592219,0.8538059529619638,0.6320989553509535,0.2837218594146098,0.05171294768804526,0.005699388601657682,0.0005759341508189584,5.7654187331716146e-05,5.766027287118166e-06,0.009305894648927726,0.009305894648927726,0.028555880119306654,0.10062386807404822,0.30489937760178676,0.7323785162732135,1.0,1.0,1.0,1.0,1.0
905,0.9899658165412815,0.9851009149354686,0.9580045467405521,0.8713135702464093,0.6696300751391157,0.3323191582555401,0.06858261214785302,0.007818449810036083,0.0007932430746576213,7.944045051183966e-05,7.945208688108557e-06,0.009481752132314836,0.009481752132314836,0.023743572272330704,0.09644741138474355,0.2874516016201659,0.6416864861619963,1.0,1.0,1.0,1.0,1.0
955,0.9899747766933694,0.9861082470504329,0.9631231309689245,0.8863384278639738,0.7028789265830345,0.3800219406721112,0.08905949487823688,0.010589755008526783,0.0010801141508310548,0.00010822830167030559,1.0825004687824817e-05,0.009596749459651055,0.009596749459651055,0.023453543584489478,0.08051386555008389,0.2440316123965096,0.6046573374164338,1.0,1.0,1.0,1.0,1.0
1005,0.9900057764597074,0.9869148489541207,0.9674129393949106,0.8992840594130527,0.7323398874871241,0.42585692045707146,0.11321883050023554,0.01417024642755016,0.0014553226876093245,0.00014592876951838253,1.4596855996417934e-05,0.009658192825450884,0.009658192825450884,0.019537168030072438,0.06726351350834414,0.20701268399490957,0.5281394371657318,1.0,1.0,1.0,1.0,1.0
1056,0.989993221137525,0.9875211028618835,0.9710536750334909,0.9106827847904506,0.7589595096263415,0.4700513395076268,0.14149446346713745,0.018842646055319757,0.0019528900281639968,0.00019600798796722257,1.9608023070206653e-05,0.00974194344203061,0.00974194344203061,0.015015679093721479,0.06044694278314766,0.18573168574568888,0.47910168751672155,1.0,1.0,1.0,1.0,1.0
1106,0.9900754414086305,0.9880738375415821,0.9740876328555321,0.9203718643381239,0.7821093542387815,0.5105497291464066,0.17238077153883147,0.02462759995005393,0.0025817259123318698,0.00025943774041296103,2.5956506216181596e-05,0.009712679351218223,0.009712679351218223,0.014829549639948203,0.058127937196743584,0.17599161494172377,0.4522277205726709,1.0,1.0,1.0,1.0,1.0
1156,0.99018052442138,0.9885495661572565,0.9766593147775704,0.9288093816129362,0.8027017425773217,0.5481396626274607,0.20580870067838855,0.03182163692181653,0.003384130485196097,0.00034060173582029223,3.408224482348074e-05,0.009648468630793938,0.009648468630793938,0.012386140286352432,0.0487240829599086,0.14950324358017908,0.3937012589397939,0.9296946882994461,1.0,1.0,1.0,1.0
1206,0.9903065202539297,0.9889692256886639,0.9788481762377753,0.9361798949759103,0.8210506181556599,0.5828534017065315,0.24106404177646715,0.04064556046921826,0.004400435331005472,0.0004437699888446539,4.441467482887898e-05,0.009554331046981335,0.009554331046981335,0.010353392253900306,0.04086094181395583,0.14191589201058075,0.3720438637517025,0.7955242901921934,1.0,1.0,1.0,1.0
1257,0.9904520944780241,0.9893570633423392,0.9807655484957942,0.9427618023247971,0.8377389875248183,0.6154183091703196,0.2781258845903097,0.05154540557641476,0.005707026389532308,0.0005770164354167291,5.776569302231568e-05,0.009434749019087918,0.009434749019087918,0.009434749019087918,0.036828065659200826,0.12770237172810361,0.3375695056250585,0.7350278808740945,1.0,1.0,1.0,1.0
1307,0.9906128397812983,0.9897040541537618,0.9823677918398078,0.9484205582126036,0.8523528573659678,0.6447208434072792,0.31481542312786776,0.06428340551406292,0.007309776688349436,0.0007414132995882099,7.424763257442761e-05,0.009293708307939075,0.009293708307939075,0.009293708307939075,0.03549486046276151,0.10860871515045101,0.31935588325202224,0.6985874760320463,1.0,1.0,1.0,1.0
1357,0.990013588229001,0.9892977438896161,0.9832804707321029,0.9533017712989817,0.8654328263599081,0.6716069601423368,0.3512338936686922,0.07919455297811469,0.009296823437244845,0.000946696332756321,9.484384613137682e-05,0.009913267060092101,0.009913267060092101,0.009913267060092101,0.02984078318781347,0.10332546001604737,0.277539847021781,0.6251179125873532,1.0,1.0,1.0,1.0
1407,0.9902271026288076,0.98962619593307,0.9844729809535294,0.9576934056775583,0.8771800181274295,0.6962654134037317,0.38688765172224604,0.09635376962581711,0.011743095793856927,0.0012016858512692186,0.00012045070850933424,0.00971167866164424,0.00971167866164424,0.00971167866164424,0.02877366661813885,0.08793271214141152,0.26283385611554944,0.5939169215656234,1.0,1.0,1.0,1.0
1458,0.9904504475283544,0.9899469882526053,0.9855446600540193,0.9616584463366243,0.8879407132377594,0.7193104337026476,0.42208720231586583,0.11616470122055339,0.014799353393942468,0.0015238250092076044,0.0001528384789555211,0.009498404576404273,0.009498404576404273,0.009498404576404273,0.02266696777078603,0.07927967169151406,0.2385824121689124,0.5469556598818404,1.0,1.0,1.0,1.0
1508,0.9906807361335878,0.9902537082862346,0.9864637713404611,0.9650976249450319,0.8974293428702177,0.7400146822019089,0.455198473884198,0.13775064384719574,0.018441797329947097,0.0019130232168963891,0.00019202455095593976,0.009275967847863442,0.009275967847863442,0.009275967847863442,0.02188223704048775,0.07555963494281559,0.20700080614643446,0.5197298515542692,1.0,1.0,1.0,1.0
1558,0.9902018475707584,0.9898581312465959,0.9867393413336092,0.9679861263745301,0.9059658220072181,0.759009901648953,0.48677150656066515,0.1612891658493363,0.022827859193812312,0.002389454578311912,0.00024007784547408338,0.009763402307066515,0.009763402307066515,0.009763402307066515,0.01843793215927514,0.07202168874964787,0.196316477671854,0.46252889858649204,1.0,1.0,1.0,1.0
1608,0.9904694827483373,0.9901751086814834,0.9874764171159215,0.9707006453167009,0.9136946528937712,0.776450154970518,0.516729320501146,0.18651371290230265,0.028067733211639075,0.0029700527015564513,0.00029876362361231436,0.00950079384727498,0.00950079384727498,0.00950079384727498,0.017804852228602397,0.06140439053052538,0.18625108056696915,0.43949067196405,1.0,1.0,1.0,1.0
1659,0.990034470470389,0.9897968375992587,0.9875811014794482,0.9729580503566748,0.9207907481741472,0.7927747083951094,0.5455991673184377,0.21364325221174219,0.034410574582357904,0.003689997931723409,0.00037172807876591934,0.009941584496692468,0.009941584496692468,0.009941584496692468,0.016100927290305433,0.05545829316955231,0.1691495551791784,0.4038664245105388,0.8442955680845494,1.0,1.0,1.0
1709,0.9903328614096304,0.990127510897597,0.9881993047461164,0.9751135037550013,0.9271114743227665,0.8074765653599704,0.5722671434479019,0.24125162954247348,0.04172407027261558,0.004544219107084837,0.00045858126524187106,0.009646463489520363,0.009646463489520363,0.009646463489520363,0.013588791299604663,0.05293774491373937,0.1605977727481166,0.38385469936186567,0.8088692408071602,1.0,1.0,1.0
1759,0.990629609776476,0.99045146424952,0.9887684229448255,0.9770466599233676,0.9328465192701321,0.8210008717861761,0.5973592976864038,0.2694964914600172,0.050231972508958306,0.0055717378956253475,0.0005634606550838246,0.009352466859253727,0.009352466859253727,0.009352466859253727,0.013126713690188696,0.04516372021597348,0.13930875835474854,0.36491511734295745,0.738536002878481,1.0,1.0,1.0
1809,0.9903022202036263,0.990155935381581,0.9887587951040195,0.978545404908249,0.9380209043797653,0.8334473822090275,0.6209357888281718,0.2980335204945325,0.060032553297305426,0.0068024987855641065,0.0006896738700242304,0.009683080138029099,0.009683080138029099,0.009683080138029099,0.012673302207725334,0.04314757559704008,0.13236908933153257,0.3234060609837628,0.7067909348592968,1.0,1.0,1.0
1860,0.9905804929855955,0.9904530489223861,0.9892309607563197,0.9801078712756028,0.9428447413631069,0.8451369946933608,0.6434960914403671,0.3271213331544647,0.07144396178201542,0.008302506953153689,0.0008443741565964958,0.009406706244669438,0.009406706244669438,0.009406706244669438,0.011471835209184045,0.039023446409553575,0.12027420666493205,0.3187459049779514,0.6595489239607618,1.0,1.0,1.0
1910,0.9902866088807238,0.9901811105397684,0.9891615420155812,0.9812351347958407,0.9471059506627248,0.8556903101930806,0.6642313905209671,0.3553501189174554,0.0840745588659922,0.010051868395946226,0.001026019679593793,0.009702803710854524,0.009702803710854524,0.009702803710854524,0.009702803710854524,0.03729553627743998,0.11435393592128562,0.28218006099467785,0.6308761259700906,1.0,1.0,1.0
1960,0.9906198575769835,0.9905269702683488,0.9896266499830009,0.9825087943282993,0.9510347934632649,0.8654327113701065,0.683676293494208,0.3830759743564816,0.0981574209215542,0.012120283658689234,0.0012425216388039118,0.00937082355071317,0.00937082355071317,0.00937082355071317,0.00937082355071317,0.031860186202104956,0.10875070896987526,0.268377060744763,0.6034114847693486,1.0,1.0,1.0
2010,0.9903203640957717,0.99024268116114,0.9894858936213793,0.9833143821474032,0.9545519213461674,0.8744213587547257,0.7019060642942706,0.4101308557078554,0.11367965372546655,0.014555046473862354,0.0014998000001227416,0.009671846631727932,0.009671846631727932,0.009671846631727932,0.009671846631727932,0.030470938088934307,0.09432753704718855,0.2553008443094643,0.5470285604248526,1.0,1.0,1.0
2061,0.9900317879622823,0.9899669824979164,0.9893327788868863,0.9840083995504942,0.9578103941577901,0.8828855733107654,0.7193266054774009,0.4369067654225625,0.13094157010664245,0.017469562048654748,0.0018112825910809563,0.009961717108668555,0.009961717108668555,0.009961717108668555,0.009961717108668555,0.027589674480223536,0.08574847298427102,0.23424556331121615,0.5374005874918404,1.0,1.0,1.0
2111,0.9903963172585841,0.9903387035101432,0.9897739394720511,0.9849787228409886,0.9608052337068358,0.8905625470186572,0.7353287521086352,0.4622657446723512,0.1491746540359155,0.020806325975201934,0.002172669186509304,0.00959790959063389,0.00959790959063389,0.00959790959063389,0.00959790959063389,0.0263943209800237,0.08162601143954962,0.2228990365239325,0.5138007601935561,1.0,1.0,1.0
2161,0.9901709214518073,0.9901223845802999,0.9896449651541397,0.9854940320255631,0.9634603655198862,0.8976576915079383,0.7503315763913901,0.48668575154498356,0.16857854214568455,0.024677548657106817,0.0025984572069309322,0.009824216682613796,0.009824216682613796,0.009824216682613796,0.009824216682613796,0.025250305488415337,0.07771607417876181,0.21214120351027577,0.4645464058551557,1.0,1.0,1.0
2211,0.9905401803718445,0.9904967864196773,0.9900694469498086,0.986321401176332,0.965978102168546,0.9042390999163981,0.764401860780848,0.5101367036054456,0.18899949719159115,0.029145333271767732,0.0030987564165882763,0.00945547345633646,0.00945547345633646,0.00945547345633646,0.00945547345633646,0.021607179582073366,0.07400651090252797,0.20193840150801745,0.4439149530642811,0.9322099563310708,1.0,1.0
2262,0.9903069799051792,0.9902703093343389,0.9899082824044062,0.9866730548200093,0.9682159116314263,0.9104425259664973,0.7778534931749906,0.5330468499393386,0.21069587850117952,0.03438295864997092,0.0036977116268418113,0.009689348254573571,0.009689348254573571,0.009689348254573571,0.009689348254573571,0.01958249144631108,0.06733855596467875,0.18528202735132016,0.43660122321301864,0.8499157033491738,1.0,1.0
2312,0.9900832464959732,0.9900519864287431,0.9897427947086238,0.9869384370294828,0.9701960922536145,0.9160746404300798,0.7902181518928343,0.554521794187462,0.23262810260087075,0.040249488855105445,0.00438500417372384,0.009913624022970025,0.009913624022970025,0.009913624022970025,0.009913624022970025,0.018749537368445535,0.06415259380644744,0.1764194370367631,0.4173179776430259,0.8190538863873618,1.0,1.0
2362,0.9904703155978561,0.9904421481409131,0.9901633480560846,0.9876202147060066,0.9721510583099617,0.9213195881404267,0.8018239728157744,0.5750355700172626,0.25502589784167873,0.04690205042016086,0.00518606390188531,0.00952686473037534,0.00952686473037534,0.00952686473037534,0.00952686473037534,0.017951385142785048,0.05565289766496295,0.16800795609052044,0.37628642572121584,0.7576033752557818,1.0,1.0
2412,0.9902999608321639,0.9902758847487795,0.9900371938573304,0.9878310168126772,0.9738100501954188,0.9261731051190656,0.8127172653707311,0.594610295092218,0.2777071506378311,0.05439743975485553,0.00611723194576871,0.009697629458708223,0.009697629458708223,0.009697629458708223,0.009697629458708223,0.017186693874744807,0.05304764820640062,0.14825401501298685,0.3595275349409789,0.7292403400847485,1.0,1.0
2463,0.9901079078001536,0.9900873311112205,0.9898830665186585,0.9879741495300175,0.9753261597380714,0.9307646228977576,0.823144241997585,0.6136381359362576,0.3009580329581778,0.06296261577224427,0.007219972186706844,0.009890033009714916,0.009890033009714916,0.009890033009714916,0.009890033009714916,0.015590797728918249,0.04828394739227271,0.1468272091900461,0.3539888021347213,0.6869615855191912,1.0,1.0
2513,0.990504831778242,0.9904861608439197,0.9903007362848362,0.9885615638382116,0.9768634700556253,0.93497163004069,0.8327434847455605,0.6314051360800647,0.3237113765988398,0.07230236978917358,0.008471627202405707,0.009493299828265522,0.009493299828265522,0.009493299828265522,0.009493299828265522,0.01336107286384891,0.04604098637857745,0.13988359303593767,0.31856558401031243,0.6607711818946331,1.0,1.0
2563,0.9903329317800907,0.9903168097302277,0.9901565503943571,0.9886411949780634,0.97808213911554,0.9388573515447675,0.8417608280863409,0.6483263713963574,0.346289241665586,0.08260312513601252,0.009914641078258795,0.009665455043791016,0.009665455043791016,0.009665455043791016,0.009665455043791016,0.012801058822129452,0.04390754904148497,0.12337114574920138,0.30435435875939554,0.6354628262899801,1.0,1.0
2613,0.9901970472426644,0.9901831288083972,0.990044651655937,0.9887250007205174,0.979201684911978,0.9424746232584438,0.8502373055412127,0.6644368201184891,0.36857885912683797,0.09387779221131347,0.011573562143663738,0.00980156020054368,0.00980156020054368,0.00980156020054368,0.00980156020054368,0.012264004544294105,0.04187788535138326,0.11756092996707446,0.2907885475609324,0.6110186611876196,1.0,1.0
2664,0.9900406061198538,0.9900285935091802,0.989908991519313,0.9887617816727844,0.9802108851072968,0.9459008828595836,0.8583617766302061,0.6800704322231573,0.39092121643111566,0.1063774816230804,0.013515849810808684,0.009958192091043871,0.009958192091043871,0.009958192091043871,0.009958192091043871,0.011132694140201682,0.03814466235895719,0.1165512854657551,0.28660094606814357,0.5742171660604322,1.0,1.0
2714,0.990451976078239,0.9904409857434259,0.9903315381690331,0.9892796483329531,0.9813562334303898,0.9490682669469234,0.8658540950756959,0.6946500525281608,0.41236515316487715,0.11959033055159006,0.015694792734488386,0.009546924429263859,0.009546924429263859,0.009546924429263859,0.009546924429263859,0.010667420908055059,0.036393307885679516,0.10274598098115006,0.2738939555680876,0.5518149104517733,1.0,1.0
2764,0.990312366250797,0.9903027912093773,0.9902073882422361,0.9892860761380492,0.9821594360981402,0.9519774371814436,0.8728997760822881,0.7085231760500337,0.43329601910565413,0.13371246254919097,0.018177053121507254,0.009686675895436703,0.009686675895436703,0.009686675895436703,0.009686675895436703,0.010221210475491294,0.0347259485203123,0.09794382396297707,0.24593206512730004,0.5302148322926081,1.0,1.0
2814,0.9902058303883259,0.9901974916852182,0.9901143652241216,0.9893078490801531,0.9829024288987647,0.9546918733765345,0.8795324093875908,0.7217237262436227,0.4536718877208224,0.14868754395693692,0.02099568105845879,0.009793335479402865,0.009793335479402865,0.009793335479402865,0.009793335479402865,0.009793335479402865,0.03313829551045333,0.09337776477937243,0.23497639195529463,0.5093954271257957,1.0,1.0
2865,0.9900798285027016,0.9900725695506216,0.9900001767547936,0.9892950592942868,0.9835601746578471,0.9572633128353056,0.8858982751110901,0.7345288336991451,0.473853075335839,0.16476641621014063,0.024253242408019415,0.009919445404456106,0.009919445404456106,0.009919445404456106,0.009919445404456106,0.009919445404456106,0.030203102927569225,0.09266102044871749,0.23181273277341963,0.5012250600638678,1.0,1.0
2915,0.9904978241214284,0.9904911352042766,0.9904244196010098,0.9897738897913982,0.9844458452006081,0.9596743848238463,0.8917806399520664,0.746468868755974,0.4930291305555646,0.18123247484292948,0.02785866894907338,0.009501506812520044,0.009501506812520044,0.009501506812520044,0.009501506812520044,0.009501506812520044,0.028830529246794856,0.0816589683040605,0.2215378367514833,0.48154846841153276,0.940943012293673,1.0
2965,0.9903857494826462,0.9903798760547785,0.9903212763081786,0.989748225960256,0.984964140548277,0.9618620746663759,0.89731676809029,0.7578297415335186,0.5115914165201962,0.19829897831585092,0.0319089120779603,0.009613663039505171,0.009613663039505171,0.009613663039505171,0.009613663039505171,0.009613663039505171,0.0250412140338635,0.07787836969903006,0.21172718863151885,0.4625923160332345,0.8831992322739584,1.0
3015,0.9903039555176052,0.9902988010024876,0.9902473584677438,0.9897428605188193,0.9854500027073079,0.9639079577541401,0.9025359760657425,0.7686409842531217,0.5295367898777357,0.21586522594022642,0.036441092716132883,0.009695528927917918,0.009695528927917918,0.009695528927917918,0.009695528927917918,0.009695528927917918,0.02391218289556829,0.07428102854929619,0.2023594349907578,0.44433530522915565,0.8270102726077612,1.0
3066,0.9902037533048205,0.9901992320961625,0.9901540987635971,0.989710415637066,0.9858706662558898,0.9658436137703106,0.9075517569865373,0.779130494884587,0.5472078626712648,0.23419033022923907,0.04159833344117807,0.009795794495327081,0.009795794495327081,0.009795794495327081,0.009795794495327081,0.009795794495327081,0.02396239748709883,0.07377100000866077,0.18737150743259134,0.4163984889433142,0.7864750285171485,1.0
3116,0.990109377529987,0.9901053858755184,0.9900655310940433,0.9896730010545186,0.9862282265100318,0.9676042962037382,0.9121863283664726,0.7889135548273813,0.5639183164867222,0.252451023324464,0.047214109208065395,0.009890223242638219,0.009890223242638219,0.009890223242638219,0.009890223242638219,0.009890223242638219,0.020820665842370856,0.0649942475823041,0.17907587450776297,0.39980569032238955,0.7607190282153623,1.0
3166,0.9900441671318125,0.9900406453286218,0.9900054749753915,0.9896584328087256,0.9865699998557151,0.9692538922393333,0.9165603579001809,0.7982261349037455,0.580030647726762,0.2709035742939134,0.053416917107775845,0.009955480640080117,0.009955480640080117,0.009955480640080117,0.009955480640080117,0.009955480640080117,0.01988836924294546,0.06201096045393306,0.17115518634457416,0.38384208144821597,0.7356145012965813,1.0
3216,0.9904723731170326,0.9904690976782136,0.9904363861500655,0.9901134641350662,0.9872298116543131,0.9708926863338794,0.9207012076557232,0.8070931256667917,0.5955572738686887,0.28945432004484994,0.06023594346567147,0.009527299296129499,0.009527299296129499,0.009527299296129499,0.009527299296129499,0.009527299296129499,0.018999141501074845,0.05917045186964687,0.16359211147823793,0.3684869265798949,0.7111603413871237,1.0
3267,0.9903939043100046,0.9903910118771324,0.9903621209246962,0.9900764852280913,0.9874955172345385,0.9723500429331188,0.9246743384399944,0.8156991639269595,0.6108054031709447,0.3083878719952417,0.06785163603595493,0.00960580641326636,0.00960580641326636,0.00960580641326636,0.00960580641326636,0.00960580641326636,0.019044385215892246,0.058806942194287615,0.15138210930298646,0.3447853049797046,0.6745714547136905,1.0
3317,0.9903204870791616,0.9903179171239072,0.9902922441013212,0.9900381210834721,0.9877196520046029,0.9736726296172155,0.9283497078427989,0.8237297261948706,0.6251928304153206,0.3268829458937493,0.07598446734738289,0.009679255898736638,0.009679255898736638,0.009679255898736638,0.009679255898736638,0.009679255898736638,0.016557310262007574,0.05179867657145176,0.14469129179935558,0.33088528368699954,0.6516785395992206,1.0
3367,0.9902736797633654,0.9902713980637736,0.9902486018323466,0.9900226845768307,0.9879414013382676,0.9749155447389256,0.9318234732263656,0.8313783761938961,0.6390404868509559,0.3452426998109307,0.0847892929891328,0.009726092045879597,0.009726092045879597,0.009726092045879597,0.009726092045879597,0.009726092045879597,0.01582157728391176,0.049439647009047794,0.13830256973417598,0.31752621538402515,0.6294264126005062,1.0
3417,0.9902097538260777,0.990207720418389,0.9901874029535227,0.9899858667681788,0.9881148056188072,0.9760556509151515,0.9351031819861525,0.8386639283262729,0.6523651044118804,0.36340812942354106,0.09427051414578401,0.009790042816517963,0.009790042816517963,0.009790042816517963,0.009790042816517963,0.009790042816517963,0.01511945763283451,0.04719222899046105,0.1322019582310866,0.3046889572689008,0.6078078626814143,1.0
3467,0.9901717132691448,0.9901699025963919,0.990151808957069,0.9899721656408476,0.9882912602928469,0.9771292852407816,0.9382052195136685,0.8456052280024992,0.6651837937120783,0.38132922941861697,0.10442426346770098,0.009828105650475094,0.009828105650475094,0.009828105650475094,0.009828105650475094,0.009828105650475094,0.014449356143845571,0.045050853036005534,0.12637613672928627,0.29235485059165456,0.586814749793633,1.0
3518,0.9901167488260878,0.9901151376006083,0.9900990357108445,0.9899390422132771,0.9884317938537216,0.9781335867065672,0.9411926179224523,0.852348215077496,0.6777553699711406,0.3993139900428307,0.11546088869969208,0.009883090040987641,0.009883090040987641,0.009883090040987641,0.009883090040987641,0.009883090040987641,0.013186557821070144,0.04480735527445967,0.11687778129585047,0.2881586095635015,0.5779621364861018,1.0
3568,0.9900661785453168,0.9900647365382882,0.9900503248361364,0.9899070364772357,0.9885497156461889,0.9790395884002124,0.9439587376673992,0.8586452297748469,0.6896041794436888,0.41662285228925094,0.12692587429108956,0.009933677245603456,0.009933677245603456,0.009933677245603456,0.009933677245603456,0.009933677245603456,0.012604628204639479,0.04278152121591372,0.11172790073266214,0.27651337559572076,0.5579196350657878,1.0
3618,0.990040423840245,0.9900391344029484,0.9900262466850042,0.9898980292834266,0.9886766370686203,0.9798963330777607,0.94657790503202,0.8646478217166261,0.70099847245203,0.43358477960539515,0.13899917878746346,0.009959447209363592,0.009959447209363592,0.009959447209363592,0.009959447209363592,0.009959447209363592,0.012049025285788773,0.03768142734971347,0.10680979831961168,0.2653256962503352,0.5384741909514451,1.0
3668,0.9904755124956859,0.9904742996647745,0.9904621774745997,0.9903415623132745,0.989191397973103,0.9808794411041327,0.9490854365844585,0.8703735930313793,0.711955119882444,0.4501792712632807,0.1516430285187011,0.009524366215099,0.009524366215099,0.009524366215099,0.009524366215099,0.009524366215099,0.01151851738838694,0.0359832506993597,0.10211276800854563,0.2545788502160866,0.5196155335178496,1.0
3719,0.990435484444029,0.990434399482183,0.9904235547648633,0.9903155940090488,0.9892812338634038,0.9816274068043239,0.9514752173521922,0.8759367172406772,0.7226962254309245,0.46671132565792595,0.16508108777588376,0.00956440705487982,0.00956440705487982,0.00956440705487982,0.00956440705487982,0.00956440705487982,0.010516033271939729,0.03580940589390391,0.10103696919162042,0.23773955937161384,0.5118848505496099,1.0
3769,0.9903992311985447,0.9903982553108708,0.9903885004327505,0.9902913487558527,0.9893569950158828,0.9822997196904752,0.9536892250487939,0.8811354657442071,0.7328169756286679,0.4825219064000302,0.17873491610506068,0.009600671208686684,0.009600671208686684,0.009600671208686684,0.009600671208686684,0.009600671208686684,0.010054835035235632,0.03420076726104937,0.09661025688317759,0.22805769246960683,0.4939005645599164,0.9221465556929759
3819,0.990385592554519,0.990384715587585,0.990375949132854,0.9902886040789713,0.989445267374233,0.9829398444911275,0.9557887877447416,0.8860947852824057,0.742547625968678,0.4979323832994115,0.19280778719402794,0.00961431974557092,0.00961431974557092,0.00961431974557092,0.00961431974557092,0.00961431974557092,0.00961431974557092,0.03266673749517168,0.09238127433255994,0.218762326437962,0.47647170225355184,0.8714523734069991
3869,0.9903563448694895,0.9903555541755018,0.9903476498716939,0.9902688689612793,0.9895058864524146,0.9835134144134046,0.9577711646394079,0.8908255060172259,0.7519030317892413,0.5129393172231943,0.20724154588893443,0.009643576058474101,0.009643576058474101,0.009643576058474101,0.009643576058474101,0.009643576058474101,0.009643576058474101,0.03120370059848554,0.0883409791305465,0.20983879986863807,0.459586854009554,0.8470231458702574
3920,0.990330538596947,0.990329827757511,0.9903227214973798,0.990251871241184,0.9895635862041742,0.9840579746217137,0.959685367857457,0.8954277748138257,0.7610740793265829,0.5278299085787611,0.22227381441133193,0.009669390316974447,0.009669390316974447,0.009669390316974447,0.009669390316974447,0.009669390316974447,0.009669390316974447,0.02864568170142201,0.08168115740875659,0.20702180892394262,0.43385185634574186,0.8106605931886237
3970,0.9903263815993125,0.9903257405532119,0.9903193318215224,0.9902554166564743,0.9896327402777785,0.9845651288313547,0.9614646336068106,0.8997322488676446,0.7697154062606969,0.5420217212695367,0.23725416165298127,0.009673554294346687,0.009673554294346687,0.009673554294346687,0.009673554294346687,0.009673554294346687,0.009673554294346687,0.027366469469832566,0.07810974676298543,0.1985931888442135,0.4182759117892987,0.7873125614566763
4020,0.9903069315203326,0.9903063515619002,0.9903005534059804,0.9902427140949739,0.9896779817958121,0.9850147383845317,0.9631429690124483,0.9038402139361488,0.7780238168132143,0.5558140437691845,0.25241568793587926,0.00969301048239568,0.00969301048239568,0.00969301048239568,0.00969301048239568,0.00969301048239568,0.00969301048239568,0.026146088921845,0.074697509416363,0.1905018408617123,0.40320487883434863,0.7644346168063677
4070,0.9903084972501854,0.9903079730789172,0.990302732529298,0.9902504429089622,0.9897387213165144,0.9854492618095243,0.9647380659874665,0.9077627793176126,0.7860125385638882,0.569211615271346,0.26770170691639006,0.009691450331522855,0.009691450331522855,0.009691450331522855,0.009691450331522855,0.009691450331522855,0.009691450331522855,0.0249817230786481,0.07143718022719037,0.18273483932035073,0.3886264254188426,0.742030685335636
4121,0.9902949934745324,0.9902945201049003,0.9902897873595857,0.9902425546875976,0.9897793991684516,0.9858435267934442,0.9662729078761678,0.9115808254350853,0.7938446182109814,0.5824765394433156,0.28336607125436053,0.00970495918755332,0.00970495918755332,0.00970495918755332,0.00970495918755332,0.00970495918755332,0.00970495918755332,0.022935228888354753,0.07075032601529763,0.18034634455606036,0.3830242031204544,0.7085127205612038
4171,0.9902844151703252,0.9902839855423449,0.9902796900533815,0.9902368140031703,0.9898157013713876,0.9861955582971531,0.967693682434549,0.9151535375973079,0.8012252732807233,0.5950955067492971,0.29874373463242493,0.009715541866085142,0.009715541866085142,0.009715541866085142,0.009715541866085142,0.009715541866085142,0.009715541866085142,0.021916635718973287,0.06767215865905407,0.17300700202583552,0.36915261037002745,0.687261464855973
4221,0.9902939352471715,0.9902935457183779,0.9902896510788913,0.9902507693487308,0.9898682440151368,0.9865400813258497,0.9690461784329648,0.9185670678312352,0.8083229290134915,0.6073399586726397,0.31409558242614055,0.009706025799300355,0.009706025799300355,0.009706025799300355,0.009706025799300355,0.009706025799300355,0.009706025799300355,0.02094452719769413,0.06473028094376754,0.1659618482976727,0.35574070769119903,0.6664928315027665
4271,0.9902887202269611,0.9902883659861151,0.9902848241191842,0.9902494594626081,0.989901079168359,0.9868399337786679,0.9703181311983707,0.9218269909589201,0.8151486041624395,0.6192178539774851,0.32938028816653653,0.009711244348413528,0.009711244348413528,0.009711244348413528,0.009711244348413528,0.009711244348413528,0.009711244348413528,0.02001670197634786,0.06191852641967521,0.15919951904513385,0.3427763776059535,0.6683334549116529
4322,0.9902861478925842,0.9902858266608029,0.990282614789714,0.9902505406474431,0.9899341545220012,0.9871259713624703,0.9715475317466865,0.925002949208161,0.8218419612048862,0.6309643661067424,0.34486335021875875,0.009713819983790506,0.009713819983790506,0.009713819983790506,0.009713819983790506,0.009713819983790506,0.009713819983790506,0.019939707825562314,0.05724044558645014,0.14843686944202128,0.337915960444484,0.6372596124797825
4372,0.9903027887193421,0.9903024966068209,0.990299575850302,0.990270405076631,0.9899823007226353,0.9874007023402901,0.9726938401067639,0.9279780016758324,0.8281511343026728,0.6421276213678815,0.35990471245662287,0.00969718206903869,0.00969718206903869,0.00969718206903869,0.00969718206903869,0.00969718206903869,0.00969718206903869,0.01905851105563161,0.05475482788226804,0.14236587392816757,0.3255857365616299,0.6177250682534888
4422,0.9903050371948153,0.9903047707841234,0.990302106986953,0.9902754999301292,0.99001246173637,0.9876371742212249,0.9737689168817493,0.9308201103360539,0.834219676356935,0.6529502652783904,0.374781115065515,0.009694936163806012,0.009694936163806012,0.009694936163806012,0.009694936163806012,0.009694936163806012,0.009694936163806012,0.018217249929251778,0.05237902158335761,0.13654056561975247,0.31367171510309166,0.5986634629454904
4472,0.9903259237159241,0.9903256810046764,0.9903232541488981,0.990299011214732,0.9900590998751262,0.9878749767952347,0.9747958972431461,0.9335384333009823,0.8400574776683446,0.663441213406353,0.3894686037861392,0.009674052012695333,0.009674052012695333,0.009674052012695333,0.009674052012695333,0.009674052012695333,0.009674052012695333,0.017414051962429844,0.050108069620791396,0.13095126277248637,0.3021622676587604,0.5800714872688397
4523,0.9903326549598378,0.9903324340259803,0.9903302249009266,0.9903081549669793,0.9900895535179846,0.9880848937253666,0.975778993794429,0.9361870903590122,0.8457835937019957,0.6738094843353692,0.4042342911310466,0.009667322946564139,0.009667322946564139,0.009667322946564139,0.009667322946564139,0.009667322946564139,0.009667322946564139,0.01599548066104728,0.04966552200521934,0.12934456594260324,0.2979482136992855,0.5720592472608647
4573,0.9903416012109343,0.9903413991738541,0.9903393789834495,0.9903191950917366,0.9901191308504281,0.9882733626848411,0.9766862153233684,0.9386682888308132,0.8511824895030881,0.6836575245953311,0.41848212191088263,0.009658378585176819,0.009658378585176819,0.009658378585176819,0.009658378585176819,0.009658378585176819,0.009658378585176819,0.015291875732600935,0.04751821648840149,0.12405969207798873,0.28700538785746177,0.5541859167804514
4623,0.9903683578248121,0.9903681732687922,0.9903663278589636,0.9903478887770276,0.9901649794910423,0.9884666870025423,0.9775552489767293,0.9410430027964359,0.8563773749519893,0.693200688637476,0.4324901783701709,0.00963162371943549,0.00963162371943549,0.00963162371943549,0.00963162371943549,0.00963162371943549,0.00963162371943549,0.01461995332124677,0.045465232734518746,0.1189887321074562,0.27643771252134686,0.5367685185227158
4673,0.9903813103296142,0.9903811412733513,0.9903794508382189,0.9903625592202954,0.9901949004910868,0.9886302219116937,0.9783652837169708,0.9433123701474186,0.8613759683888281,0.7024476710828856,0.4462476222993184,0.009618672764631686,0.009618672764631686,0.009618672764631686,0.009618672764631686,0.009618672764631686,0.009618672764631686,0.013978241275527603,0.043502345229069705,0.11412322630255223,0.2662342165798893,0.519801964119156
4724,0.9903962467609297,0.9903960923340279,0.99039454817185,0.9903791172219751,0.9902258626864239,0.9887880519939426,0.9791487938802702,0.9455262541539151,0.8662806949765043,0.7115834313673757,0.46001334668671084,0.009603737796273104,0.009603737796273104,0.009603737796273104,0.009603737796273104,0.009603737796273104,0.009603737796273104,0.01392984628000482,0.0402103605749744,0.11275589698728417,0.2503873577720691,0.5126503932707542
4774,0.9900100965414527,0.9900099612017149,0.9900086078841571,0.989995082683133,0.9898606203398036,0.9885879846763596,0.9797234845057534,0.9475790737815435,0.8709043577311205,0.7202580735643654,0.4732411593534586,0.009989889924493456,0.009989889924493456,0.009989889924493456,0.009989889924493456,0.009989889924493456,0.009989889924493456,0.01331967054665728,0.03847494204654589,0.10815351646259919,0.2528834525601278,0.49636201903282473
4824,0.9900470122430686,0.9900468881871404,0.9900456476949121,0.9900332494715427,0.9899099311656403,0.98873774507182,0.9804118972556572,0.9495652204972478,0.875356973692739,0.7286623775901802,0.4861992845871652,0.00995297535127182,0.00995297535127182,0.00995297535127182,0.00995297535127182,0.00995297535127182,0.00995297535127182,0.01273681117702441,0.03681559264304024,0.10373741791628022,0.24352161818979945,0.4805075785321965
4874,0.9900701347200417,0.9900700207021348,0.9900688805803246,0.9900574850829946,0.989944097424112,0.9888626181425813,0.9810483566833198,0.9514628477839242,0.8796426823240482,0.7368042170727154,0.4988849396028936,0.00992985387811085,0.00992985387811085,0.00992985387811085,0.00992985387811085,0.00992985387811085,0.00992985387811085,0.012180009223602739,0.035228912574039484,0.09950021422678279,0.2344864852204085,0.46508078104609574
4925,0.9900949830402301,0.9900948785369923,0.990093833552953,0.9900833885423027,0.9899794177051413,0.9889842404486759,0.9816642762464333,0.953315142012958,0.8838494330556131,0.7448468130545131,0.5115421841563665,0.009905006509398295,0.009905006509398295,0.009905006509398295,0.009905006509398295,0.009905006509398295,0.009905006509398295,0.011192573305857767,0.034941497348212835,0.09266925815343963,0.220402080646376,0.45871547328645257
4975,0.9901363189984042,0.9901362229849021,0.9901352628906763,0.9901256660260943,0.9900301022889062,0.9891123156789657,0.9822447652127807,0.9550546307730037,0.8878188482962787,0.7524827030137383,0.5236744474867174,0.009863671400204055,0.009863671400204055,0.009863671400204055,0.009863671400204055,0.009863671400204055,0.009863671400204055,0.010704256686853153,0.03343927017418458,0.08887374015197858,0.21216198932065067,0.4439224450053483
5025,0.9901642342636614,0.9901641458201523,0.9901632614200733,0.9901544209178377,0.9900663634522603,0.9892184120232201,0.9827785917088996,0.9567161732574299,0.8916404101526448,0.7598796336725998,0.5355334342517207,0.009835756891952707,0.009835756891952707,0.009835756891952707,0.009835756891952707,0.009835756891952707,0.009835756891952707,0.010237682414131255,0.032002559901330385,0.08523280514881859,0.21445084883922438,0.42953818644298947
5075,0.9902081359244626,0.9902080545465168,0.9902072407967117,0.9901991062618468,0.9901180554491946,0.989335336830799,0.9832971721456272,0.9583102493091047,0.8953207500322822,0.7670450934678561,0.5471207688063373,0.009791855937714145,0.009791855937714145,0.009791855937714145,0.009791855937714145,0.009791855937714145,0.009791855937714145,0.009791855937714145,0.030628457739758974,0.08678640577824182,0.20645814669290485,0.4155556567826788
5126,0.9902388687757796,0.9902387939638637,0.9902380458699009,0.9902305674480477,0.9901560336066005,0.9894344191152784,0.9837851512457023,0.9598635551395653,0.8989342648674498,0.7741228070935494,0.5586623819765281,0.009761123743003197,0.009761123743003197,0.009761123743003197,0.009761123743003197,0.009761123743003197,0.009761123743003197,0.009761123743003197,0.03038366402655357,0.08081728472836758,0.1939548634826318,0.4099037319854789
5176,0.9902710094289096,0.9902709403683543,0.9902702497845173,0.9902633461158733,0.9901945252697418,0.9895268338173748,0.9842328533589507,0.9613193764183172,0.9023448006437441,0.780842364806904,0.5697085954083612,0.009728983665012736,0.009728983665012736,0.009728983665012736,0.009728983665012736,0.009728983665012736,0.009728983665012736,0.009728983665012736,0.029082070589681486,0.0775114043505889,0.1866749693130847,0.39650878086502617
5226,0.9903184184332733,0.9903183547547205,0.9903177179876635,0.990311352163259,0.9902478776513243,0.9896306683440602,0.9846704911450894,0.9627174517105967,0.9056303625359993,0.7873516578441329,0.5804917656383408,0.009681575198852932,0.009681575198852932,0.009681575198852932,0.009681575198852932,0.009681575198852932,0.009681575198852932,0.009681575198852932,0.027836980001499256,0.07434006430259121,0.17965605629580006,0.3834956759937026
5276,0.9903530278870448,0.9903529690246501,0.9903523804166601,0.9903464959321713,0.9902878099083458,0.9897161492204823,0.9850692528867269,0.9640516659932181,0.9087948172516197,0.7936572129665254,0.5910156231515552,0.009646966226699916,0.009646966226699916,0.009646966226699916,0.009646966226699916,0.009646966226699916,0.009646966226699916,0.009646966226699916,0.026645898925565237,0.07129786072115918,0.18173204548325783,0.3708569752008598
5327,0.9900064628916739,0.9900064109894506,0.9900058919792689,0.9900007030806407,0.9899489339535766,0.9894427878736476,0.9852294455888798,0.9653068216124251,0.9118979120105682,0.7998851879494042,0.6014869659496435,0.009993531918092713,0.009993531918092713,0.009993531918092713,0.009993531918092713,0.009993531918092713,0.009993531918092713,0.009993531918092713,0.02463111920029515,0.07050961645546072,0.1706435330979651,0.3658486915952065
5377,0.9900466199737674,0.9900465719277772,0.9900460914783059,0.9900412880265598,0.9899933574297612,0.9895240828700272,0.9855795894969949,0.966525602064262,0.9148325431173092,0.8057987204807737,0.6114996218222039,0.00995337522162243,0.00995337522162243,0.00995337522162243,0.00995337522162243,0.00995337522162243,0.00995337522162243,0.00995337522162243,0.0235775078952013,0.06762896105093785,0.16421637926688093,0.35375118815366735
5427,0.9901015421966016,0.9901014977718436,0.9901010535331841,0.9900966120394521,0.990052286090983,0.9896176402324286,0.9859260385261798,0.9676981221815502,0.917660958127407,0.8115275381598934,0.6212658956426635,0.00989845336091455,0.00989845336091455,0.00989845336091455,0.00989845336091455,0.00989845336091455,0.00989845336091455,0.00989845336091455,0.022569554685986648,0.06486544636778213,0.15802142770982708,0.34200791110695117
5477,0.9901437464285566,0.9901437052528039,0.9901432935030452,0.9901391767814065,0.9900980869171792,0.9896946892442303,0.9862387481041427,0.9688149673874356,0.9203858258879731,0.8170773787422302,0.6307904036420441,0.00985624945386121,0.00985624945386121,0.00985624945386121,0.00985624945386121,0.00985624945386121,0.00985624945386121,0.00985624945386121,0.021605248817166745,0.062214365009180206,0.1599327007531327,0.33061128102359016
5528,0.9901869851309044,0.9901869470678648,0.9901865664441484,0.9901827608740695,0.990144771688928,0.989771343628849,0.986542959777061,0.9699068413946813,0.9230636597545745,0.8225598621551853,0.6402612581013654,0.009813011062784982,0.009813011062784982,0.009813011062784982,0.009813011062784982,0.009813011062784982,0.009813011062784982,0.009813011062784982,0.02144451521623081,0.061540329841991315,0.15010736146620418,0.32618103520249364
5578,0.9902443253398814,0.9902442900794601,0.9902439374809818,0.9902404120696037,0.9902052151415695,0.9898588150917418,0.9868377266728563,0.9709359041041189,0.925593695305671,0.8277656573286057,0.6493119476310634,0.009755671134071386,0.009755671134071386,0.009755671134071386,0.009755671134071386,0.009755671134071386,0.009755671134071386,0.009755671134071386,0.020530147793485276,0.059029156294050034,0.14443634478353684,0.3152801667518076
5628,0.9902893234783188,0.9902892907371239,0.9902889633301956,0.9902856897610932,0.9902530039620409,0.9899310119013323,0.9871024407973282,0.9719147126077483,0.9280315737307535,0.8328091879982714,0.6581353692434945,0.0097106732475577,0.0097106732475577,0.0097106732475577,0.0097106732475577,0.0097106732475577,0.0097106732475577,0.0097106732475577,0.019655241272585555,0.05662001302482356,0.13897160343516135,0.30470599565222756
5678,0.99034799684187,0.9903479664752501,0.9903476628133568,0.990344626625467,0.9903143077490764,0.9900153208430561,0.9873682351316907,0.9728587290980998,0.9303826566325045,0.8376958466951655,0.6667364198231848,0.009652000121463389,0.009652000121463389,0.009652000121463389,0.009652000121463389,0.009652000121463389,0.009652000121463389,0.009652000121463389,0.018818067114817594,0.054308798741225295,0.14072360518862514,0.3068450370029119
5729,0.990012997822626,0.9900129708373215,0.9900127009876174,0.9900100028246692,0.9899830545354387,0.9897168386611327,0.9873272960279438,0.9736878791970993,0.9326821466786067,0.8425225499484128,0.6752853348316747,0.009986999478839631,0.009986999478839631,0.009986999478839631,0.009986999478839631,0.009986999478839631,0.009986999478839631,0.009986999478839631,0.018680415032202635,0.05373174066644182,0.1320240191723131,0.29053788262404323
5779,0.9900766211251203,0.9900765960649281,0.9900763454658954,0.9900738397642763,0.9900488115648388,0.989801357546939,0.9875656168898648,0.9745498672391254,0.9348656095170393,0.8471072821826553,0.6834520411093318,0.009923376368856207,0.009923376368856207,0.009923376368856207,0.009923376368856207,0.009923376368856207,0.009923376368856207,0.009923376368856207,0.017886297545184893,0.05154177934077486,0.12702261669349924,0.2807349440468675
5829,0.9901280150280645,0.9901279917023263,0.9901277584474764,0.9901254261520944,0.9901021284646554,0.9898716335960058,0.9877779942934237,0.9753669917197322,0.9369698126466817,0.8515496516308629,0.6914110340488667,0.009871982639359178,0.009871982639359178,0.009871982639359178,0.009871982639359178,0.009871982639359178,0.009871982639359178,0.009871982639359178,0.017126319896610065,0.04944072075800632,0.12220421733906162,0.28280772367149676
5879,0.9901926201350529,0.9901925984491583,0.9901923815924071,0.9901902132441698,0.9901685516519398,0.9899540888533878,0.9879947097473857,0.9761575157001464,0.939000255433089,0.8558544989532598,0.6991671390454168,0.00980737769635509,0.00980737769635509,0.00980737769635509,0.00980737769635509,0.00980737769635509,0.00980737769635509,0.00980737769635509,0.016398994036471826,0.04742499099212727,0.12380422581837736,0.2732795259677492
5930,0.9902452508131566,0.9902452306693511,0.990245029233198,0.9902430150621245,0.9902228923674934,0.9900235378407322,0.9881925272540859,0.9769229074667682,0.940995998114269,0.860108122017366,0.7068742529161496,0.009754747172461498,0.009754747172461498,0.009754747172461498,0.009754747172461498,0.009754747172461498,0.009754747172461498,0.009754747172461498,0.015160011263352313,0.04693040346584909,0.11610636336075231,0.2585692564313662
5980,0.9902985221674074,0.9902985033873389,0.9902983155883227,0.9902964377657013,0.990277676267721,0.9900917097362746,0.9883761075332184,0.9776382314935079,0.9428819700687667,0.864148112234316,0.7142349118036626,0.009701475954584593,0.009701475954584593,0.009701475954584593,0.009701475954584593,0.009701475954584593,0.009701475954584593,0.009701475954584593,0.015590784383953449,0.04501983081916039,0.11169731454675236,0.2605695556272444
6030,0.9903644155719071,0.9903643980837441,0.9903642232035658,0.9903624745474163,0.9903450025289426,0.9901717169436604,0.9885653370969714,0.9783319122195342,0.9447026330192428,0.8680635518026022,0.721406851877091,0.009635582679275445,0.009635582679275445,0.009635582679275445,0.009635582679275445,0.009635582679275445,0.009635582679275445,0.009635582679275445,0.014930189385505388,0.04318675142504147,0.10745044221974809,0.25174207446740726
6080,0.9900617394834308,0.990061723847859,0.9900615674932798,0.9900600040613771,0.9900443811179616,0.9898892757576495,0.9884387981204458,0.9788729726560611,0.9464414399878024,0.871856461437143,0.728394434481113,0.009938258953010481,0.009938258953010481,0.009938258953010481,0.009938258953010481,0.009938258953010481,0.009938258953010481,0.009938258953010481,0.014297875895638468,0.04142805019754692,0.10890691154807941,0.24318768931225476
6131,0.9901198650595182,0.9901198505030319,0.990119704939171,0.990118249399962,0.9901037039371058,0.9899592311860185,0.988602927778703,0.9795104276437014,0.9481671815247555,0.8756065690397564,0.7353368546952873,0.009880133484833298,0.009880133484833298,0.009880133484833298,0.009880133484833298,0.009880133484833298,0.009880133484833298,0.009880133484833298,0.013219487274583441,0.03854240560341471,0.10209922619709233,0.2400092766923263
6181,0.990178475188688,0.9901784615883852,0.9901783255862329,0.9901769656525438,0.9901633750891916,0.9900283375276694,0.988756520543022,0.980105431180414,0.949798265358653,0.8791689340489833,0.7419661768435423,0.009821523451279957,0.009821523451279957,0.009821523451279957,0.009821523451279957,0.009821523451279957,0.009821523451279957,0.009821523451279957,0.012659725537236377,0.0393362534561742,0.098213711982165,0.23183647296485843
6231,0.9902492725579317,0.9902492598659406,0.9902491329468018,0.9902478638321158,0.9902351803481813,0.9901091042459961,0.9889174489666932,0.9806851282172027,0.9513739943133971,0.8826221646463115,0.7484246708453887,0.009750726172868651,0.009750726172868651,0.009750726172868651,0.009750726172868651,0.009750726172868651,0.009750726172868651,0.009750726172868651,0.012123911151904032,0.037736382173104155,0.099572994725462,0.22391925979514327
6281,0.9903086038279777,0.9903085919581914,0.9903084732610041,0.990307286357039,0.9902954241017365,0.9901774736146289,0.9890594448853586,0.9812296908709134,0.952892433347751,0.8859693329403383,0.7547165450800744,0.009691394985043233,0.009691394985043233,0.009691394985043233,0.009691394985043233,0.009691394985043233,0.009691394985043233,0.009691394985043233,0.012471679922254508,0.036201367864297396,0.09579384104635535,0.21625097200846066
6332,0.9900168929937553,0.9900168823810165,0.9900167762541678,0.9900157150385658,0.9900051081673676,0.9898995636376162,0.9888926136014304,0.9816202796498246,0.9543644787181819,0.8892756071100745,0.7609667194421569,0.009983105944971649,0.009983105944971649,0.009983105944971649,0.009983105944971649,0.009983105944971649,0.009983105944971649,0.009983105944971649,0.011532551821817782,0.03367758382790298,0.0897763092535685,0.21344949763147114
6382,0.9900803275862791,0.9900803176505132,0.9900802182933293,0.9900792247684116,0.9900692942085064,0.989970453900601,0.9890252503574658,0.9821143173784802,0.9557762101154693,0.8924190909825952,0.766934689104482,0.009919671420144272,0.009919671420144272,0.009919671420144272,0.009919671420144272,0.009919671420144272,0.009919671420144272,0.009919671420144272,0.011045468563356198,0.03438114011839222,0.08635315478703753,0.20612630886672811
6432,0.9901555246522002,0.990155515361192,0.9901554224515023,0.9901544933957745,0.990145206952086,0.9900527508958096,0.9891662843348779,0.9825984461883901,0.9571412045229367,0.8954669580180078,0.7727484336520972,0.009844474418696847,0.009844474418696847,0.009844474418696847,0.009844474418696847,0.009844474418696847,0.009844474418696847,0.009844474418696847,0.010579156304594606,0.03298431265611679,0.08758492129964257,0.19903558197356053
6482,0.9902194062071877,0.9902193975008955,0.9902193104383469,0.9902184398494542,0.9902097376172884,0.9901230784471836,0.9892904676827667,0.9830506678723993,0.9584560055528909,0.8984216914209401,0.7784118119154383,0.009780592922182696,0.009780592922182696,0.009780592922182696,0.009780592922182696,0.009780592922182696,0.009780592922182696,0.009780592922182696,0.010132718882446934,0.0316440602536342,0.08425409510409254,0.19217102755175652
6533,0.9902835444738968,0.9902835363358525,0.9902834549557298,0.9902826411867193,0.9902745067153018,0.9901934817767999,0.9894132659404161,0.9834943862600474,0.9597507284799913,0.9013430581224876,0.7840375674139052,0.009716454712298095,0.009716454712298095,0.009716454712298095,0.009716454712298095,0.009716454712298095,0.009716454712298095,0.009716454712298095,0.010065153118062109,0.029436217432615375,0.07893724742853414,0.18970395467389523
6583,0.9900026192876827,0.99000261196882,0.990002538780456,0.9900018069223476,0.9899944908926044,0.9899215842682892,0.9892165162279418,0.9837360737171879,0.960943354253565,0.9041158147182018,0.7894085312060836,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.009997379980431154,0.03005934699440327,0.08008375313121607,0.18315067673635443
6633,0.9900817413872646,0.9900817345302274,0.9900816659600886,0.9900809802811839,0.9900741257395103,0.9900058038545443,0.9893438045242322,0.9841408726560096,0.9621265917452618,0.9068080352095597,0.7946408486745045,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.009918257927031937,0.028839380236782453,0.07703583726132279,0.17680821378933498
6683,0.9901497097283875,0.990149703290905,0.990149638916284,0.9901489951901347,0.9901425599340948,0.9900784068913985,0.9894558593583053,0.9845167897757648,0.9632654685729591,0.9094183945923023,0.7997376971292106,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.009850289627863829,0.027668781509454066,0.07410090333934782,0.1706706798726133
6733,0.9902286902751808,0.990228684238695,0.990228623874015,0.9902280202449196,0.990221985723711,0.9901618166367216,0.989576934166293,0.9848888507856552,0.9643683774483579,0.9119503071470271,0.8047026599093812,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.00977130912116908,0.026545566579567526,0.07127495203656553,0.17226717393795843
6784,0.9902967652051203,0.9902967595494798,0.9902967029932394,0.9902961374464894,0.990290483544396,0.9902341003535188,0.9896851777469895,0.9852426149095367,0.9654515515967702,0.9144539181519592,0.8096345243769435,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.00970323422931596,0.02628845092343801,0.07044006322778662,0.16264232247106325
6834,0.9900265429414666,0.990026537841585,0.9900264868428978,0.9900259768684975,0.9900208783728379,0.9899700177502239,0.9894733673273362,0.9853747972582961,0.9664335184106284,0.9168289649909216,0.8143428166295983,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.00997345654854398,0.025222604658915238,0.06775462967232149,0.16418835084281158
6884,0.9900981624014721,0.9900981576051858,0.9900981096424325,0.9900976300260855,0.9900928349806132,0.9900449958964878,0.9895773320376948,0.9856885652609501,0.9674200248299133,0.919136935805027,0.8189297117755989,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.009901837118899248,0.024199852130803334,0.06516909165120477,0.15849030061175617
6934,0.9901804059488748,0.9901804014434165,0.9901803563889416,0.990179905854093,0.990175401495946,0.9901304565913062,0.9896905332467119,0.9860017047867137,0.9683767560887978,0.9213761898633531,0.8233979941008088,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.00981959360057949,0.02321846203329192,0.06267988695338889,0.15297751429806605
6985,0.9902519141398982,0.9902519099112203,0.9902518676245231,0.9902514447663591,0.9902472170639709,0.9902050276648868,0.9897916082521837,0.9862978146909985,0.9693155116238839,0.9235907632892255,0.8278365667214631,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.00974808543723471,0.022996999337247415,0.06195566356200577,0.15105023397536832
7035,0.9903234068692499,0.9903234028875734,0.9903233630708922,0.9903229649119784,0.990318984112165,0.9902792547885418,0.9898895810048655,0.9865745044470192,0.97020244210729,0.9256961605779334,0.832074463625897,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.009676592732584255,0.022065512797431186,0.05959006390037325,0.14578936835386647
7085,0.9900634684529511,0.9900634648535614,0.9900634288597228,0.990063068927662,0.9900594702400589,0.9900235464796012,0.9896704434118785,0.9866201340436004,0.9710038684328367,0.9277322457983087,0.8362021726631619,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.009936531187110798,0.02117165547016364,0.05731274096352312,0.14070074976550484
7135,0.990148579056413,0.9901485756696216,0.990148541801761,0.9901482031287808,0.9901448169617044,0.9901110114097887,0.9897784194415866,0.9868858986585803,0.9718338449006397,0.9297143159141052,0.8402239264830293,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.00985142060490829,0.020313916293384526,0.05512052620465424,0.1357793580618255
7186,0.9902231317046322,0.990223128520562,0.9902230966799057,0.9902227782783648,0.9902195947643028,0.9901878096300465,0.9898748334513651,0.9871358598676853,0.9726471700831962,0.9316748030071772,0.8442190979829054,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.009776867976959869,0.020123009268124603,0.054492117661999684,0.13408435162766563
7236,0.990297572086968,0.990297569084063,0.9902975390550595,0.9902972387695353,0.9902942363658607,0.9902642573734197,0.9899688633167323,0.9873701107855237,0.9734152377780773,0.9335389644057505,0.848033819154596,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.009702427612741094,0.01930870177421462,0.05240860120399382,0.12938898486190575
7286,0.9900443916390765,0.9900443889193243,0.9900443617218415,0.990044089750657,0.9900413704024879,0.9900142132094237,0.9897461922148073,0.9873589743137665,0.9740889188393244,0.9353394921175575,0.8517492885503812,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.009955608088948464,0.018527262319435023,0.050403057291596776,0.12484889403462096
7336,0.9901320004995859,0.9901319979364139,0.9901319723047226,0.9901317159910531,0.9901291531787717,0.9901035574299782,0.9898507717364482,0.9875871656560412,0.974808845575394,0.9370953536638299,0.8553698673178338,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.009867999244096093,0.01777737168384219,0.0484726708437303,0.12045945660111024
7387,0.9902092346023627,0.9902092321887717,0.9902092080528879,0.9902089666969524,0.9902065534276089,0.9901824496771956,0.9899442507233459,0.9878007007417263,0.9755131094812318,0.9388322665236575,0.8589667213434964,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.009790765156279413,0.01761267860135407,0.04792723996187631,0.11896949638289411
7437,0.9902862683705919,0.9902862660908528,0.990286243293488,0.9902860153224662,0.9902837358742502,0.9902609675435914,0.9900358509388414,0.9880016319055525,0.9761778111128149,0.9404840950839785,0.8624013368204888,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.009713731401433834,0.016900605186407347,0.04609242165522254,0.11478252404847267
7487,0.9900397569665053,0.990039754897985,0.9900397342127988,0.9900395273630531,0.9900374590774953,0.9900167973751732,0.9898122607075196,0.9879456865742573,0.9767372067765868,0.9420765610920018,0.8657464917442338,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.009960242826642096,0.01621724984236994,0.04432644641239003,0.1160012947882838
7537,0.9901295214018088,0.9901295194494342,0.9901294999256983,0.9901293046902339,0.9901273525252056,0.9901078498065138,0.9899146862015029,0.988144435080211,0.977361568929499,0.9436332628242403,0.8690068017615387,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.00987047840295252,0.015561460504695868,0.04503706773991989,0.11192557013728344
7588,0.990209098873238,0.9902090970320125,0.9902090786197754,0.990208894499097,0.9902070534623585,0.990188660073354,0.9900063987733225,0.9883295652790502,0.9779710152212119,0.9451732400537296,0.872245977692264,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.009790900942639458,0.015419278409302462,0.042153264497616916,0.10551438478727293
7638,0.9902883961391744,0.9902883943975336,0.9902883769811489,0.9902882028188381,0.9902864613498057,0.9902690620453217,0.9900965855524145,0.9885046381969256,0.9785458854135036,0.946637969186945,0.8753392910792002,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.009711603686661907,0.01479643262112118,0.042832368963862,0.10666180463498276
7688,0.9900484511958687,0.9900484496128529,0.9900484337827082,0.9900482754825215,0.9900466926057446,0.99003087633127,0.9898739469256888,0.9884141000062008,0.9790029133390175,0.9480462492143364,0.878351870077775,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.009951548645830144,0.014198686314490616,0.041195612136564974,0.10290363037081096
7738,0.9901400534819235,0.9901400519856457,0.9901400370228854,0.9901398873964038,0.9901383912438744,0.9901234409337176,0.9899750457616276,0.9885899996072565,0.9795443881240331,0.9494274174103731,0.8812887318717545,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.009859946368449779,0.0136250331165787,0.03962017763617498,0.09927134378344238
7789,0.990221660126434,0.990221658713304,0.9902216445820228,0.9902215032702126,0.9902200902531013,0.990205970170117,0.990065766505824,0.9887531947602313,0.9800715390204012,0.950793722036993,0.8842067931472083,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.009778339732253616,0.013502199965203743,0.03918197994261918,0.09806208337485656
7839,0.9903029143583502,0.9903029130198047,0.9903028996343577,0.9903027657808092,0.990301427337099,0.9902880520673913,0.990155205905909,0.9889083815289681,0.9805685229501061,0.9520933883912723,0.8869937016818021,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.009697085507795133,0.012957257192721783,0.037684124724706614,0.094597676988736
7889,0.9900694224250878,0.9900694212064359,0.9900694090199308,0.9900692871556334,0.9900680685874266,0.9900558903768323,0.9899348479714088,0.988791733434214,0.9809340372114341,0.9533381939562792,0.8897076134634003,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.009930577453047595,0.012434257500947177,0.03624244958407363,0.09124989382847859
7939,0.9901625685598794,0.9901625674064254,0.9901625558718906,0.9901624405272126,0.9901612871477702,0.9901497600798498,0.9900351556981801,0.9889500248913837,0.9814038200530446,0.954564475418287,0.8923541178754579,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.009837431324774548,0.011932321541646473,0.03485491120030959,0.08801512400638578
7990,0.9902459129564712,0.9902459118656165,0.9902459009570718,0.9902457918722246,0.990244701084486,0.9902337992748876,0.9901253824882613,0.9890964012841077,0.9818597889827045,0.9557774325956478,0.8949839121163593,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.009754086934442019,0.011826134041417191,0.03447406022057109,0.0869525993774607
8040,0.9900158145723109,0.9900158135779679,0.9900158036345489,0.9900157042008476,0.9900147099134612,0.9900047719984344,0.989905884724757,0.9889625407078013,0.9821607313251083,0.9569108390729526,0.8974935832078356,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.009984185328255069,0.011349229675779893,0.03315474547965758,0.08386779662363397
8090,0.9901016789866931,0.9901016780432278,0.9901016686085871,0.9901015742626411,0.9901006308484269,0.9900912012281107,0.9899973536802621,0.9891005135097809,0.9825736619967443,0.9580305747324737,0.8999414238191386,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.00989832091896059,0.010891514175723316,0.03188502118191616,0.08088760047336652
8140,0.9901960974158585,0.9901960965217033,0.9901960875801464,0.9901959981650041,0.9901951040544201,0.9901861670308125,0.9900972019939354,0.9892452911071316,0.9829817087428391,0.959120025777687,0.9023272737196926,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.009803902494726735,0.011138401732568637,0.030663076076873352,0.08182580225771563
8191,0.9902809097529577,0.9902809089062179,0.9902809004388313,0.9902808157653195,0.9902799690671509,0.9902715057779308,0.990187239518585,0.9893788282619522,0.9833764240972467,0.9601974075294557,0.9046982765443211,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.00971909016236805,0.010360363471744183,0.030331976711312714,0.07707543432272113
8241,0.9900570988856207,0.9900570981126086,0.9900570903824948,0.9900570130816597,0.990056240103601,0.9900485133510014,0.9899715466981915,0.989230177219193,0.9836031822980138,0.9611970741462106,0.9069604490221608,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.009942901037078733,0.029170020437400357,0.07797790231559432
8291,0.9901442878436216,0.9901442871092514,0.9901442797655623,0.9901442063289371,0.9901434719903925,0.9901361313729677,0.9900630003018868,0.9893576146288733,0.9839608201313982,0.9621916137064827,0.9091678582835964,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.009855712082942114,0.010169200789503119,0.028051826122952095,0.0752095030752663
8341,0.990239728177358,0.990239727480501,0.9902397205119343,0.9902396508265185,0.9902389539974241,0.9902319882120039,0.9901625794465966,0.9894920320549186,0.9843160130279275,0.9631600418165264,0.9113196907133952,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.009760271752957572,0.028526690182840042,0.07253522987991345
8392,0.9900103936968294,0.9900103930606345,0.9900103866986668,0.9900103230791995,0.9900096869051678,0.9900033272272744,0.9899399356017382,0.9893255090826362,0.98448920972697,0.9640847039660646,0.9134547219419537,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.009989606239550475,0.02668786398679457,0.07167205037021729
8442,0.9901081010636831,0.9901081004595925,0.9901080944187018,0.99010803400998,0.9901074299414667,0.9901013911257321,0.9900411889694501,0.9894568806757545,0.9848202985920985,0.9649972877788149,0.915498089545796,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.0098918988759098,0.027141296109100987,0.0691218608255868
8492,0.9901963726283344,0.9901963720537622,0.9901963663080415,0.9901963088510148,0.9901957342978831,0.9901899904795648,0.9901327227636261,0.9895763046761128,0.9851309940139351,0.9658809038358555,0.9174895889904827,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.009803627314208696,0.026103364649052718,0.06665872502065506
8542,0.9902926043713476,0.9902926038254755,0.9902925983667491,0.9902925437796538,0.9902919979242506,0.9902865409246584,0.9902321256541161,0.9897027634043606,0.9854412463650314,0.9667421679663614,0.919431275036485,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.009707395574064859,0.02510446566309943,0.06427986910490102
8593,0.9900696141387206,0.9900696136396422,0.9900696086488572,0.9900695587411331,0.9900690596767417,0.9900640703164344,0.9900143045361876,0.9895289161040107,0.9855551963764403,0.9675536691592219,0.92135676578958,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.009930385811372178,0.024837364259868266,0.06352158507364414
8643,0.9901679802106004,0.9901679797361587,0.990167974991724,0.9901679275475034,0.990167453116966,0.9901627099779292,0.9901153947555328,0.9896534144446338,0.9858451769374033,0.9683653621400677,0.9232010176227259,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.00983201974195369,0.023887271557020195,0.061253349864596185
8693,0.9902571114385227,0.9902571109867488,0.9902571064690154,0.9902570612917979,0.9902566095303301,0.9902520929868468,0.990207034257006,0.9897667211546272,0.9861163401594578,0.9691505881526652,0.9249985713303978,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.009742888516302117,0.022972936863610682,0.06200343696818311
8743,0.9900459306905395,0.990045930276622,0.9900459261374542,0.99004588474586,0.9900454708387805,0.9900413326534764,0.9900000390416205,0.9895956303563179,0.9861923993073876,0.9698708459423103,0.9267461760685569,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.009954069268067967,0.02209304785246169,0.05979287510393472
8794,0.9901371284780354,0.990137128084625,0.9901371241505225,0.9901370848095878,0.9901366914083091,0.990132758202588,0.9900935065819865,0.9897087742443741,0.9864521566524037,0.9706263106002099,0.9284884818020726,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.009862871482624214,0.021860563128546562,0.059090990864919424
8844,0.990235948720029,0.9902359483456208,0.9902359446015359,0.9902359071607694,0.9902355327604602,0.9902317894924197,0.9901944300831845,0.9898279370747192,0.9867076140426004,0.9713485356071971,0.9301538447537714,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.009764051242531324,0.02102360250131119,0.05698303761126766
8894,0.9900280286094181,0.990028028266036,0.9900280248322118,0.9900279904940322,0.990027647118329,0.9900242139703239,0.9899899432180391,0.989653138787538,0.986747901132829,0.971997179775292,0.9317713344961759,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.009971971356244391,0.02021819539677916,0.05494745705048654
8944,0.9901204505107466,0.9901204501833115,0.9901204469089534,0.9901204141654382,0.9901200867358965,0.9901168130014201,0.9900841315942247,0.9897627595515166,0.986978468144861,0.9726739691187951,0.9333539230012802,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.00987954945651015,0.020570698645830943,0.05298191398601171
8995,0.9902121827805814,0.9902121824690259,0.9902121793534723,0.9902121481979782,0.9902118366481667,0.9902087216624704,0.990177622909385,0.9898716124998033,0.9872074458087117,0.9733455310182458,0.934927702169127,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.009787817188262937,0.019240775851182446,0.05236523388382597
9045,0.9900074188080842,0.9900074185220639,0.9900074156618758,0.9900073870600241,0.9900071010457671,0.9900042413287012,0.9899756866042813,0.9896942836627294,0.9872163169418432,0.9739270002425368,0.9364247856309922,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.00999258116331525,0.01850351635783931,0.05049109599745727
9095,0.990109180168461,0.9901091798958797,0.9901091771700709,0.9901091499119968,0.990108877335165,0.990106151955509,0.9900789369356313,0.9898105767730643,0.9874368130724598,0.9745507867487975,0.937891842088092,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.009890819804281192,0.01882893126986207,0.048681652944899345
9145,0.9902019876267308,0.9902019873665404,0.9902019847646393,0.9902019587456689,0.9902016985595347,0.9901990970569207,0.990173117821688,0.989916825980308,0.9876415979709856,0.975152188484471,0.9393218151712416,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.00979801234724964,0.01810877728701421,0.04930184250102099
9196,0.9900004410044744,0.9900004407659487,0.9900004383806942,0.99000041452817,0.9900001760058867,0.9899977910790164,0.9899739713466087,0.9897386694079747,0.9876279400131435,0.9756842810305816,0.9407359493219903,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.009999558971672262,0.01792072495160546,0.046393088767359814
9246,0.9900950737612304,0.9900950735334241,0.990095071255367,0.9900950484748224,0.9900948206721137,0.9900925429184719,0.9900697926735896,0.989844967072744,0.9878217601192417,0.9762503665225923,0.9420949990743775,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.009904926215988596,0.017235555151838278,0.04698829373903124
9296,0.9901968469913054,0.990196846773983,0.990196844600751,0.9901968228684538,0.9901966055479956,0.9901944325937285,0.9901727280357855,0.9899581351029334,0.9880197946116467,0.9768057386578318,0.9434212320868136,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.009803152986962438,0.016576196389956666,0.04530610974922977
9346,0.9902898691271076,0.9902898689194588,0.9902898668429683,0.9902898460780846,0.9902896384315604,0.9902875621977956,0.9902668229663047,0.99006170005898,0.9882033838959939,0.9773401955117638,0.9447139142236103,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.009710130852126797,0.015941697868585125,0.04368208505954996
9397,0.9900940161193879,0.99009401592879,0.990094014022796,0.9900939949628857,0.9900938043656995,0.9900918985853546,0.9900728599033758,0.9898843545680827,0.9881616621176952,0.9777961767514363,0.9459900543011659,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.00990598386155117,0.01577784325949727,0.04318010298526753
9447,0.9901887560761166,0.9901887558939072,0.9901887540718138,0.9901887358508856,0.9901885536433868,0.9901867317457047,0.9901685304710144,0.9899882603276292,0.9883365072459854,0.9782992146936721,0.9472188770436945,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.009811243905662681,0.015174125247208847,0.04163158569485037
9497,0.9902903869377762,0.9902903867637807,0.9902903850238366,0.9902903676244027,0.9902901936317074,0.9902884538673896,0.9902710724629581,0.9900988580323161,0.9885160453017755,0.9787939110834705,0.9484184042730801,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.00970961304482576,0.014593183493222806,0.04013676509462616
9547,0.9900976506519997,0.9900976504917747,0.9900976488895269,0.9900976328670479,0.990097472643635,0.9900958705454763,0.9900798631430341,0.9899211285983669,0.9884518375829052,0.9791849896388293,0.9495760937117258,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.009902349331976978,0.014854158355324332,0.040662349211680215
9598,0.9901931566143551,0.9901931564614274,0.9901931549321346,0.9901931396392339,0.9901929867114687,0.9901914575588372,0.9901761785174202,0.990024620255751,0.9886180961841837,0.9796558293250114,0.9507390008576078,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.009806843370350316,0.013891374374809251,0.03825283574277316
9648,0.9900010178225037,0.9900010176815948,0.9900010162724925,0.9900010021815006,0.9900008612726078,0.9899994522883472,0.9899853728999353,0.9898456119971544,0.9885403908560593,0.9800104902930578,0.9518375357481242,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.009998982163405556,0.014140429113909447,0.038756946933506065
9698,0.9900981310883751,0.9900981309535047,0.9900981296047994,0.9900981161177618,0.9900979812483673,0.990096632651543,0.9900831563849017,0.989949352638572,0.9886973204897562,0.9804438200019788,0.9529215299993028,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.009901868898138932,0.013600189590541545,0.03736678338430621
9748,0.9902019334631262,0.9902019333341802,0.9902019320447157,0.9902019191500798,0.9902017902046213,0.9902005008393575,0.9901876161089593,0.9900596511170138,0.9888594658677486,0.980871696248961,0.9539802347980318,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.009798066523978854,0.013080303113105596,0.03602488815872762
9799,0.990005295232004,0.9900052951132058,0.990005293925214,0.9900052820452986,0.9900051632468946,0.9900039753378768,0.989992103741688,0.9898741295597387,0.9887617623572317,0.9811812325624095,0.955016082621617,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.009994704756113304,0.01294744998286157,0.035615908714273226
9849,0.9901106122563358,0.9901106121426997,0.9901106110063356,0.9901105996426958,0.9901104860070028,0.9901093497191292,0.9900979937394397,0.9899851171159059,0.9889186303539758,0.981584827650171,0.9560230257929876,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.009889387732301413,0.0124526856031284,0.03433637838943082
9899,0.9902074697021384,0.9902074695932754,0.9902074685046564,0.9902074576184642,0.9902073487571827,0.9902062602085688,0.9901953811360257,0.9900872256728023,0.9890637150839942,0.9819703416995825,0.9570040444201456,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.009792530286975576,0.011976571810897507,0.03310139455520933
9949,0.9900214256088448,0.9900214255083697,0.9900214245036131,0.9900214144560525,0.9900213139810013,0.9900203092844246,0.990010267709089,0.9899103863315625,0.9889607757655999,0.9822326372823509,0.9579435736633864,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.009978574381107053,0.011518419566249216,0.03354579806474689
10000,0.9901197572565966,0.9901197571605134,0.9901197561996871,0.9901197465914244,0.9901196505093022,0.9901186897378675,0.9901090869988057,0.9900135529763017,0.9891037634430007,0.982604504900358,0.9588958390167343,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.00988024273379462,0.011402550637619746,0.031550080567443906


==> poisson_results_distance_1_4.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.6473333333333333,0.6473333333333333,1.5,1.5,0.8526666666666667,0.8526666666666667
26,16.718666666666667,0.6430256410256411,37.87733333333333,1.4568205128205127,21.158666666666665,0.8137948717948718
51,32.96233333333333,0.6463202614379085,70.70633333333333,1.3863986928104575,37.744,0.740078431372549
76,49.090333333333334,0.6459254385964912,99.34466666666667,1.3071666666666666,50.254333333333335,0.6612412280701755
101,65.29033333333334,0.6464389438943895,121.52533333333334,1.2032211221122113,56.235,0.5567821782178217
126,81.32166666666667,0.6454100529100529,139.80266666666665,1.1095449735449734,58.48099999999998,0.46413492063492046
151,97.767,0.6474635761589403,156.93166666666667,1.0392825607064018,59.164666666666676,0.39181898454746145
176,113.76933333333334,0.6464166666666666,173.41766666666666,0.9853276515151514,59.648333333333326,0.3389109848484848
201,129.915,0.6463432835820895,183.84466666666665,0.9146500829187396,53.92966666666666,0.2683067993366501
226,146.035,0.6461725663716814,202.155,0.8944911504424778,56.120000000000005,0.2483185840707965
251,162.38566666666668,0.6469548472775565,214.82566666666668,0.8558791500664011,52.44,0.2089243027888446
276,178.696,0.6474492753623189,228.82766666666666,0.8290857487922705,50.13166666666666,0.18163647342995168
301,194.287,0.6454717607973423,243.27533333333332,0.8082236987818383,48.988333333333316,0.16275193798449605
326,210.88566666666668,0.6468885480572597,257.7873333333333,0.790758691206544,46.90166666666664,0.14387014314928417
351,226.82366666666667,0.6462212725546059,267.845,0.7630911680911682,41.02133333333336,0.11686989553656228
376,243.13366666666667,0.6466320921985815,284.8996666666667,0.7577118794326242,41.76600000000002,0.1110797872340426
401,259.763,0.647788029925187,299.8086666666667,0.7476525353283459,40.045666666666705,0.09986450540315886
426,275.7486666666667,0.6472973395931143,314.09366666666665,0.737309076682316,38.34499999999997,0.09001173708920181
451,291.72266666666667,0.6468351810790836,329.4266666666667,0.7304360679970436,37.70400000000001,0.08360088691796011
476,307.78333333333336,0.6466036414565827,344.2696666666667,0.7232556022408965,36.486333333333334,0.07665196078431373
501,324.2416666666667,0.6471889554224883,359.92,0.7184031936127745,35.67833333333334,0.0712142381902861
526,340.30066666666664,0.6469594423320658,371.9843333333333,0.7071945500633713,31.68366666666668,0.06023510773130548
551,356.11333333333334,0.6463036902601331,389.3106666666667,0.7065529340592862,33.19733333333335,0.06024924379915308
576,372.1546666666667,0.6461018518518519,404.37833333333333,0.7020457175925926,32.223666666666645,0.0559438657407407
601,388.92033333333336,0.6471220188574598,420.924,0.7003727121464226,32.00366666666662,0.05325069328896276
626,404.86966666666666,0.6467566560170394,436.864,0.6978658146964856,31.994333333333316,0.05110915867944619
651,420.983,0.6466712749615976,453.10266666666666,0.696010240655402,32.11966666666666,0.049338965693804394
676,436.6596666666667,0.6459462524654832,466.612,0.6902544378698225,29.952333333333343,0.04430818540433926
701,453.583,0.6470513552068474,483.9096666666667,0.6903133618640038,30.326666666666654,0.043262006657156425
726,469.83366666666666,0.6471538108356291,496.557,0.6839628099173554,26.723333333333358,0.036808999081726385
751,485.5933333333333,0.6465956502441189,516.1276666666666,0.687253883710608,30.534333333333336,0.04065823346648913
776,501.7846666666667,0.6466297250859107,527.9203333333334,0.6803097079037801,26.13566666666668,0.033679982817869436
801,517.886,0.6465493133583021,545.5626666666667,0.6811019558884728,27.676666666666733,0.0345526425301707
826,533.8163333333333,0.6462667473769168,561.6573333333333,0.6799725585149314,27.841000000000008,0.03370581113801454
851,550.4246666666667,0.6467974931453192,577.8606666666667,0.6790372111241677,27.436000000000035,0.032239717978848455
876,566.5566666666666,0.6467541856925418,592.4593333333333,0.6763234398782344,25.902666666666732,0.029569254185692617
901,582.3046666666667,0.6462870884202737,610.084,0.677118756936737,27.779333333333284,0.030831668516463136
926,598.6363333333334,0.6464755219582434,623.43,0.6732505399568034,24.79366666666658,0.026775017998560025
951,614.8153333333333,0.6464935155976166,642.0026666666666,0.6750816684192078,27.1873333333333,0.028588152821591273
976,631.2126666666667,0.6467342896174864,661.0736666666667,0.6773295765027323,29.86099999999999,0.03059528688524589
1001,647.4143333333334,0.6467675657675658,670.9773333333334,0.6703070263070263,23.562999999999988,0.023539460539460526


==> poisson_results_distance_2_5.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.8856666666666667,0.8856666666666667,1.6093333333333333,1.6093333333333333,0.7236666666666666,0.7236666666666666
26,23.134666666666668,0.8897948717948718,44.19466666666667,1.6997948717948719,21.060000000000002,0.81
51,45.11066666666667,0.8845228758169935,85.89333333333333,1.6841830065359478,40.782666666666664,0.7996601307189541
76,67.31566666666667,0.8857324561403509,126.724,1.667421052631579,59.40833333333333,0.781688596491228
101,89.67966666666666,0.8879174917491749,166.034,1.6439009900990098,76.35433333333333,0.7559834983498349
126,111.788,0.8872063492063492,194.27166666666668,1.5418386243386244,82.48366666666668,0.6546322751322752
151,133.972,0.8872317880794702,226.24733333333333,1.498326710816777,92.27533333333332,0.6110949227373068
176,156.32466666666667,0.8882083333333334,255.34633333333332,1.4508314393939392,99.02166666666665,0.562623106060606
201,178.29366666666667,0.887033167495854,278.1016666666667,1.3835903814262025,99.80800000000002,0.49655721393034835
226,200.46866666666668,0.8870294985250738,306.6306666666667,1.3567728613569323,106.162,0.4697433628318584
251,222.53033333333335,0.8865750332005312,329.33666666666664,1.312098273572377,106.8063333333333,0.4255232403718458
276,244.72933333333333,0.8867004830917874,348.7013333333333,1.2634106280193236,103.97199999999998,0.3767101449275362
301,266.74533333333335,0.8861971207087487,371.05733333333336,1.23274861572536,104.31200000000001,0.3465514950166113
326,288.7423333333333,0.8857126789366052,392.844,1.205042944785276,104.10166666666669,0.3193302658486708
351,310.72566666666665,0.8852583095916429,410.2733333333333,1.1688698955365622,99.54766666666666,0.28361158594491925
376,332.9356666666667,0.8854671985815603,434.029,1.1543324468085105,101.0933333333333,0.2688652482269503
401,355.1786666666667,0.885732335827099,457.18066666666664,1.140101413133832,102.00199999999995,0.254369077306733
426,378.1093333333333,0.8875805946791863,476.37766666666664,1.1182574334898279,98.26833333333332,0.23067683881064158
451,399.89,0.8866740576496673,492.259,1.0914833702882483,92.36900000000003,0.204809312638581
476,422.32433333333336,0.8872359943977591,513.414,1.0786008403361345,91.08966666666663,0.19136484593837527
501,444.204,0.8866347305389222,531.4773333333334,1.0608330006653361,87.27333333333337,0.17419827012641392
526,466.07466666666664,0.8860735107731305,552.3913333333334,1.0501736375158428,86.31666666666672,0.1641001267427124
551,488.383,0.8863575317604355,568.5163333333334,1.0317900786448881,80.13333333333338,0.1454325468844526
576,510.37466666666666,0.8860671296296296,591.1316666666667,1.0262702546296296,80.757,0.140203125
601,532.351,0.8857753743760399,617.5656666666666,1.027563505268996,85.21466666666663,0.14178813089295614
626,555.7306666666667,0.8877486687965922,634.707,1.013908945686901,78.97633333333329,0.12616027689030876
651,576.9103333333334,0.8861909882232464,651.4473333333333,1.0006871479774704,74.53699999999992,0.11449615975422416
676,599.1066666666667,0.8862524654832348,664.4093333333333,0.9828540433925048,65.3026666666666,0.09660157790927011
701,621.02,0.8859058487874465,689.1846666666667,0.9831450309082264,68.16466666666668,0.09723918212077985
726,643.4986666666666,0.8863617998163452,707.3626666666667,0.9743287419651055,63.86400000000003,0.08796694214876037
751,665.6743333333334,0.8863839325343986,728.2093333333333,0.969652907234798,62.53499999999997,0.08326897470039943
776,688.496,0.8872371134020618,752.843,0.9701585051546391,64.34699999999998,0.08292139175257729
801,709.9576666666667,0.8863391593841032,777.404,0.970541822721598,67.44633333333331,0.08420266333749478
826,731.6833333333333,0.8858151735270379,793.0406666666667,0.9600976594027442,61.35733333333337,0.07428248587570627
851,754.578,0.886695652173913,816.9203333333334,0.9599533881707795,62.342333333333386,0.0732577359968665
876,776.6623333333333,0.8866008371385083,830.9793333333333,0.9486065449010654,54.31700000000001,0.06200570776255709
901,798.3836666666666,0.8861083980762116,854.759,0.9486781354051055,56.3753333333334,0.0625697373288939
926,820.6546666666667,0.8862361411087113,875.799,0.9457872570194384,55.14433333333329,0.0595511159107271
951,842.9056666666667,0.8863361373992289,893.8886666666667,0.9399460217315108,50.98300000000006,0.05360988433228187
976,865.3806666666667,0.8866605191256831,919.8106666666666,0.9424289617486339,54.42999999999995,0.05576844262295077
1001,887.426,0.8865394605394605,936.639,0.9357032967032967,49.212999999999965,0.04916383616383613


==> poisson_results_distance_4_1.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.585,0.585,1.3073333333333332,1.3073333333333332,0.7223333333333333,0.7223333333333333
26,15.827333333333334,0.6087435897435898,35.28033333333333,1.3569358974358974,19.452999999999996,0.7481923076923075
51,30.819333333333333,0.6043006535947713,67.793,1.3292745098039216,36.973666666666674,0.7249738562091504
76,46.01866666666667,0.6055087719298246,95.883,1.2616184210526316,49.86433333333333,0.6561096491228069
101,61.16,0.6055445544554455,122.009,1.208009900990099,60.849000000000004,0.6024653465346536
126,76.472,0.6069206349206349,143.32533333333333,1.1375026455026456,66.85333333333334,0.5305820105820106
151,91.33866666666667,0.6048918322295805,167.22366666666667,1.1074415011037528,75.885,0.5025496688741722
176,106.485,0.605028409090909,184.666,1.0492386363636363,78.181,0.44421022727272724
201,121.62266666666666,0.6050878938640132,198.59366666666668,0.988028192371476,76.97100000000002,0.38294029850746275
226,136.727,0.6049867256637168,220.666,0.9763982300884956,83.939,0.3714115044247787
251,152.133,0.6061075697211156,237.48733333333334,0.9461646746347941,85.35433333333333,0.3400571049136786
276,167.357,0.6063659420289855,253.68433333333334,0.9191461352657005,86.32733333333334,0.312780193236715
301,182.26533333333333,0.605532668881506,269.1476666666667,0.8941782945736435,86.88233333333335,0.28864562569213736
326,197.80333333333334,0.606758691206544,293.6326666666667,0.9007137014314929,95.82933333333335,0.2939550102249489
351,212.55133333333333,0.6055593542260209,303.69,0.8652136752136752,91.13866666666667,0.25965432098765434
376,228.108,0.6066702127659575,320.69733333333335,0.8529184397163121,92.58933333333334,0.24624822695035464
401,242.751,0.6053640897755611,336.2033333333333,0.838412302576891,93.45233333333331,0.23304821280132995
426,258.13466666666665,0.6059499217527387,352.76366666666667,0.8280837245696401,94.62900000000002,0.22213380281690145
451,273.102,0.6055476718403547,364.2783333333333,0.8077124907612712,91.17633333333333,0.20216481892091648
476,288.4683333333333,0.6060259103641455,384.9216666666667,0.8086589635854342,96.45333333333338,0.2026330532212886
501,303.60766666666666,0.6060033266799734,400.2556666666667,0.798913506320692,96.64800000000002,0.1929101796407186
526,319.0203333333333,0.6065025348542459,407.377,0.774480988593156,88.35666666666668,0.16797845373891004
551,333.9626666666667,0.6061028433151845,424.10366666666664,0.7696981246218996,90.14099999999996,0.163595281306715
576,349.2436666666667,0.6063258101851852,438.95166666666665,0.7620688657407407,89.70799999999997,0.1557430555555555
601,363.8743333333333,0.6054481419855795,452.54566666666665,0.752987798114254,88.67133333333334,0.14753965612867442
626,379.62033333333335,0.6064222577209798,468.7803333333333,0.7488503727369542,89.15999999999997,0.14242811501597438
651,394.2563333333333,0.6056164874551971,481.343,0.7393901689708141,87.0866666666667,0.13377368151561705
676,409.92466666666667,0.6063974358974359,499.41,0.7387721893491125,89.48533333333336,0.13237475345167657
701,424.73266666666666,0.6058953875416072,510.91,0.7288302425106991,86.17733333333337,0.12293485496909182
726,439.38,0.6052066115702479,522.0896666666666,0.7191317722681358,82.70966666666664,0.11392516069788793
751,455.3326666666667,0.6063018197958278,542.2813333333334,0.7220790057700843,86.94866666666667,0.11577718597425656
776,470.05533333333335,0.605741408934708,563.8383333333334,0.7265957903780069,93.78300000000002,0.12085438144329899
801,485.67133333333334,0.6063312526009155,574.0263333333334,0.7166371202663337,88.35500000000002,0.11030586766541825
826,500.22833333333335,0.6056033091202583,572.9766666666667,0.6936763518966909,72.74833333333333,0.0880730427764326
851,516.3973333333333,0.6068123775949863,590.969,0.6944406580493537,74.57166666666672,0.08762828045436746
876,530.9033333333333,0.6060540334855403,606.516,0.6923698630136986,75.61266666666666,0.08631582952815828
901,546.1443333333333,0.6061535331113577,622.8293333333334,0.6912645209027007,76.68500000000006,0.08511098779134302
926,561.339,0.6061976241900648,643.5893333333333,0.6950208783297336,82.25033333333329,0.08882325413966878
951,576.3776666666666,0.6060753592709428,636.422,0.6692134595162986,60.044333333333384,0.06313810024535582
976,591.7886666666667,0.6063408469945355,671.9006666666667,0.6884228142076503,80.11199999999997,0.08208196721311473
1001,606.7146666666666,0.6061085581085581,678.1436666666667,0.6774662004662005,71.42900000000009,0.07135764235764244


==> poisson_results_distance_5_2.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.8426666666666667,0.8426666666666667,1.3406666666666667,1.3406666666666667,0.498,0.498
26,21.935333333333332,0.8436666666666667,32.827,1.262576923076923,10.891666666666666,0.41891025641025637
51,43.01533333333333,0.843437908496732,64.51466666666667,1.2649934640522877,21.49933333333334,0.4215555555555557
76,64.19733333333333,0.844701754385965,95.507,1.256671052631579,31.309666666666672,0.4119692982456141
101,84.94066666666667,0.840996699669967,122.40833333333333,1.211963696369637,37.46766666666666,0.37096699669966987
126,106.31466666666667,0.8437671957671957,149.811,1.1889761904761906,43.49633333333334,0.34520899470899474
151,127.479,0.8442317880794702,175.061,1.1593443708609272,47.58200000000001,0.315112582781457
176,148.618,0.8444204545454546,198.15866666666668,1.1259015151515153,49.54066666666668,0.2814810606060607
201,169.649,0.8440248756218905,220.969,1.0993482587064676,51.31999999999999,0.2553233830845771
226,190.50433333333334,0.8429395280235988,241.92133333333334,1.0704483775811209,51.417,0.22750884955752212
251,212.172,0.8453067729083665,264.57166666666666,1.054070385126162,52.39966666666666,0.20876361221779546
276,232.748,0.8432898550724637,284.7006666666667,1.031524154589372,51.95266666666669,0.1882342995169083
301,253.858,0.8433820598006645,305.392,1.014591362126246,51.53399999999999,0.17120930232558138
326,275.0883333333333,0.8438292433537832,326.147,1.0004509202453988,51.05866666666668,0.15662167689161557
351,296.66766666666666,0.8452070275403608,345.89866666666666,0.9854662867996201,49.230999999999995,0.14025925925925925
376,317.11066666666665,0.8433794326241134,368.74333333333334,0.9807003546099291,51.632666666666694,0.13732092198581566
401,338.7076666666667,0.8446575228595179,388.912,0.9698553615960099,50.204333333333295,0.125197838736492
426,360.3953333333333,0.845998435054773,408.62166666666667,0.9592057902973397,48.22633333333334,0.11320735524256653
451,380.55266666666665,0.8437974870657797,431.818,0.9574678492239468,51.26533333333333,0.11367036215816703
476,401.80033333333336,0.8441183473389356,454.58866666666665,0.9550182072829131,52.7883333333333,0.11089985994397752
501,422.4766666666667,0.8432667997338656,472.8786666666667,0.9438695941450432,50.40199999999999,0.10060279441117762
526,443.42333333333335,0.8430101394169836,494.247,0.9396330798479088,50.82366666666667,0.09662294043092523
551,464.5523333333333,0.8431076830006049,518.144,0.9403702359346643,53.5916666666667,0.09726255293405935
576,486.22833333333335,0.8441464120370371,540.4276666666667,0.9382424768518519,54.19933333333336,0.09409606481481486
601,506.94166666666666,0.8434969495285635,561.47,0.9342262895174709,54.528333333333364,0.09072933998890743
626,528.2153333333333,0.8437944621938231,582.2913333333333,0.9301778487752929,54.07600000000002,0.08638338658146968
651,548.989,0.8433010752688173,603.3726666666666,0.9268397337429595,54.38366666666661,0.08353865847414227
676,569.8516666666667,0.8429758382642998,624.5453333333334,0.9238836291913215,54.69366666666667,0.0809077909270217
701,591.546,0.8438601997146934,647.1146666666667,0.923130765572991,55.56866666666667,0.07927056585829768
726,612.6926666666667,0.843929292929293,665.0643333333334,0.9160665748393022,52.37166666666667,0.07213728191000919
751,633.466,0.8434966711051931,690.2886666666667,0.9191593430980914,56.82266666666669,0.07566267199289839
776,654.2636666666667,0.8431232817869416,711.9966666666667,0.9175214776632302,57.73299999999995,0.0743981958762886
801,676.2726666666666,0.8442854764877237,731.414,0.9131260923845194,55.141333333333364,0.06884061589679571
826,696.3953333333334,0.8430936238902341,752.7326666666667,0.9112986279257466,56.33733333333328,0.06820500403551244
851,717.425,0.8430376028202115,775.9243333333334,0.9117794751273013,58.499333333333425,0.06874187230708981
876,738.7593333333333,0.8433325722983257,800.424,0.9137260273972603,61.664666666666676,0.07039345509893456
901,760.8753333333333,0.8444787273399925,824.0606666666666,0.9146067332593414,63.18533333333335,0.07012800591934888
926,781.9183333333333,0.8444042476601872,848.369,0.9161652267818575,66.45066666666673,0.07176097912167034
951,803.457,0.8448548895899054,870.8363333333333,0.9157059235892043,67.3793333333333,0.07085103399929896
976,822.5536666666667,0.8427803961748634,896.0113333333334,0.9180443989071039,73.45766666666668,0.07526400273224046
1001,844.6323333333333,0.8437885447885448,915.2766666666666,0.9143623043623044,70.6443333333333,0.07057375957375954


==> poisson_results_distancetrunc5_1_4.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.6506666666666666,0.6506666666666666,1.4873333333333334,1.4873333333333334,0.8366666666666668,0.8366666666666668
26,16.939666666666668,0.651525641025641,38.035333333333334,1.4628974358974358,21.095666666666666,0.8113717948717949
51,33.047,0.6479803921568627,70.97133333333333,1.3915947712418302,37.92433333333334,0.7436143790849674
76,49.236666666666665,0.6478508771929824,99.99766666666666,1.3157587719298245,50.760999999999996,0.6679078947368421
101,65.25,0.6460396039603961,120.80333333333333,1.196072607260726,55.55333333333333,0.55003300330033
126,81.676,0.6482222222222223,141.87833333333333,1.1260185185185185,60.20233333333333,0.4777962962962963
151,97.515,0.6457947019867549,157.79266666666666,1.0449845474613686,60.27766666666666,0.39918984547461367
176,113.85033333333334,0.646876893939394,172.56833333333333,0.9805018939393939,58.71799999999999,0.33362499999999995
201,130.194,0.6477313432835821,186.94933333333333,0.9300961857379768,56.75533333333334,0.28236484245439475
226,145.77966666666666,0.6450427728613569,199.129,0.8811017699115044,53.349333333333334,0.2360589970501475
251,162.42666666666668,0.6471181938911023,212.59833333333333,0.8470053120849933,50.17166666666665,0.19988711819389104
276,178.64533333333333,0.6472657004830917,229.36033333333333,0.8310157004830918,50.715,0.18375000000000002
301,194.42933333333335,0.6459446290143965,241.83066666666667,0.8034241417497232,47.401333333333326,0.15747951273532668
326,210.64266666666666,0.6461431492842535,258.06466666666665,0.7916094069529652,47.422,0.14546625766871166
351,226.91933333333333,0.6464938271604939,268.7866666666667,0.7657739791073125,41.86733333333336,0.1192801519468187
376,242.68333333333334,0.6454343971631206,288.00733333333335,0.76597695035461,45.32400000000001,0.12054255319148939
401,259.112,0.6461645885286783,298.6856666666667,0.7448520365752287,39.57366666666667,0.09868744804655029
426,275.541,0.6468098591549296,313.3206666666667,0.7354945226917058,37.779666666666685,0.08868466353677626
451,291.53933333333333,0.6464286770140428,328.92566666666664,0.7293252032520324,37.38633333333331,0.0828965262379896
476,307.72066666666666,0.6464719887955181,345.21366666666665,0.7252387955182072,37.492999999999995,0.07876680672268907
501,323.758,0.6462235528942115,360.4,0.7193612774451097,36.641999999999996,0.07313772455089819
526,339.8566666666667,0.6461153358681876,374.601,0.7121692015209126,34.744333333333316,0.06605386565272493
551,356.74766666666665,0.6474549304295221,390.401,0.7085317604355718,33.653333333333364,0.061076830006049666
576,371.849,0.6455711805555555,403.325,0.7002170138888889,31.476,0.05464583333333333
601,388.356,0.6461830282861897,418.70533333333333,0.6966810870770938,30.349333333333334,0.05049805879090405
626,404.37733333333335,0.6459701810436635,435.73566666666665,0.6960633652822151,31.35833333333329,0.05009318423855159
651,420.61966666666666,0.6461131592421915,454.07866666666666,0.6975094726062468,33.459,0.051396313364055306
676,437.27733333333333,0.6468599605522682,468.57533333333333,0.6931587771203156,31.298000000000002,0.04629881656804734
701,453.2103333333333,0.6465197337137423,483.004,0.6890213980028531,29.793666666666695,0.042501664289110834
726,469.143,0.6462024793388429,495.53766666666667,0.682558769513315,26.394666666666694,0.036356290174472033
751,485.776,0.6468388814913449,513.9016666666666,0.6842898357745228,28.125666666666632,0.03745095428317794
776,500.8326666666667,0.6454029209621993,528.5323333333333,0.6810983676975945,27.699666666666644,0.03569544673539516
801,517.8453333333333,0.6464985434873075,542.635,0.6774469413233458,24.789666666666676,0.030948397836038297
826,534.2346666666666,0.646773204196933,560.8086666666667,0.6789451170298628,26.57400000000007,0.03217191283292987
851,550.7116666666667,0.6471347434390913,577.281,0.6783560517038777,26.569333333333248,0.031221308264786425
876,566.099,0.6462317351598174,593.612,0.6776392694063926,27.51299999999992,0.031407534246575254
901,582.6006666666667,0.646615612282649,608.7336666666666,0.6756200517943026,26.132999999999925,0.029004439511653636
926,598.685,0.6465280777537796,625.4393333333334,0.6754204463642909,26.75433333333342,0.028892368610511254
951,615.7063333333333,0.6474304241149667,643.4913333333334,0.6766470382053978,27.785000000000082,0.02921661409043121
976,630.8666666666667,0.646379781420765,656.871,0.6730235655737705,26.004333333333307,0.02664378415300544
1001,647.4226666666667,0.6467758907758908,671.9906666666667,0.6713193473193474,24.567999999999984,0.024543456543456528


==> poisson_results_distancetrunc5_2_5.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.9086666666666666,0.9086666666666666,1.6283333333333334,1.6283333333333334,0.7196666666666668,0.7196666666666668
26,23.090333333333334,0.8880897435897436,45.19466666666667,1.7382564102564104,22.104333333333336,0.8501666666666667
51,45.27733333333333,0.8877908496732025,87.65433333333333,1.7187124183006535,42.376999999999995,0.8309215686274509
76,67.36533333333334,0.8863859649122808,129.30933333333334,1.7014385964912282,61.944,0.8150526315789474
101,89.199,0.8831584158415842,168.44666666666666,1.6677887788778878,79.24766666666666,0.7846303630363035
126,111.589,0.8856269841269842,197.46066666666667,1.5671481481481482,85.87166666666667,0.681521164021164
151,133.944,0.887046357615894,229.74733333333333,1.521505518763797,95.80333333333334,0.6344591611479029
176,156.26266666666666,0.8878560606060606,255.87433333333334,1.4538314393939393,99.61166666666668,0.5659753787878788
201,178.212,0.8866268656716417,283.151,1.4087114427860696,104.93900000000002,0.522084577114428
226,200.31033333333335,0.8863289085545724,307.675,1.3613938053097345,107.36466666666666,0.4750648967551622
251,222.25166666666667,0.885464807436919,329.90933333333334,1.3143798140770253,107.65766666666667,0.42891500664010623
276,244.78433333333334,0.8868997584541063,353.35433333333333,1.2802693236714975,108.57,0.3933695652173913
301,266.98133333333334,0.8869811738648948,374.2223333333333,1.2432635658914728,107.24099999999999,0.356282392026578
326,288.54966666666667,0.8851216768916156,397.607,1.219653374233129,109.05733333333336,0.3345316973415134
351,311.207,0.8866296296296297,409.443,1.1665042735042734,98.23599999999999,0.27987464387464384
376,332.83933333333334,0.8852109929078015,439.5726666666667,1.169076241134752,106.73333333333335,0.2838652482269504
401,355.61566666666664,0.8868221113881961,462.071,1.1522967581047383,106.45533333333339,0.2654746467165421
426,377.589,0.8863591549295775,479.91566666666665,1.1265625978090767,102.32666666666665,0.24020344287949918
451,399.72066666666666,0.8862985957132299,500.31933333333336,1.1093555062823357,100.5986666666667,0.22305691056910576
476,421.243,0.8849642857142858,514.179,1.0802079831932772,92.93599999999998,0.19524369747899156
501,443.806,0.8858403193612774,543.591,1.0850119760479042,99.78500000000003,0.19917165668662679
526,466.80066666666664,0.8874537389100127,563.0696666666666,1.0704746514575412,96.269,0.18302091254752853
551,488.2423333333333,0.8861022383545069,579.6866666666666,1.0520629159104657,91.4443333333333,0.1659606775559588
576,510.88,0.8869444444444444,598.7266666666667,1.0394560185185187,87.84666666666669,0.15251157407407412
601,532.539,0.8860881863560732,628.6076666666667,1.0459362174154188,96.06866666666667,0.15984803105934556
626,554.902,0.8864249201277956,645.5416666666666,1.031216719914803,90.63966666666659,0.14479179978700732
651,577.4033333333333,0.8869482846902201,660.219,1.0141612903225807,82.81566666666674,0.1272130056323606
676,599.451,0.8867618343195267,681.053,1.007474852071006,81.60199999999998,0.12071301775147926
701,621.272,0.8862653352353781,697.535,0.9950570613409415,76.26299999999992,0.10879172610556337
726,643.9126666666667,0.8869320477502296,719.277,0.9907396694214876,75.36433333333332,0.10380762167125801
751,665.9803333333333,0.8867913892587661,751.438,1.0005832223701732,85.45766666666668,0.11379183311140703
776,686.9663333333333,0.8852658934707903,764.4093333333333,0.9850635738831615,77.44299999999998,0.09979768041237111
801,709.4256666666666,0.8856749895963378,783.7466666666667,0.9784602580108198,74.32100000000003,0.09278526841448193
826,731.7956666666666,0.8859511702986279,804.7473333333334,0.974270379338176,72.95166666666671,0.08831920903954807
851,754.0826666666667,0.8861135918527223,824.3133333333334,0.9686408147277713,70.2306666666667,0.082527222875049
876,776.7086666666667,0.8866537290715373,843.8313333333333,0.9632777777777778,67.12266666666665,0.07662404870624047
901,798.7116666666667,0.8864724380318165,860.808,0.9553917869034406,62.09633333333329,0.06891934887162407
926,820.39,0.885950323974082,885.1733333333333,0.9559107271418286,64.7833333333333,0.06996040316774654
951,842.832,0.8862586750788644,907.5006666666667,0.9542593760953383,64.6686666666667,0.06800070101647392
976,864.8103333333333,0.8860761612021858,926.2756666666667,0.94905293715847,61.46533333333332,0.06297677595628413
1001,886.9843333333333,0.886098235098235,955.1083333333333,0.9541541791541792,68.12400000000002,0.06805594405594408


==> poisson_results_distancetrunc5_4_1.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.6083333333333333,0.6083333333333333,1.3286666666666667,1.3286666666666667,0.7203333333333334,0.7203333333333334
26,15.808666666666667,0.608025641025641,34.964333333333336,1.3447820512820514,19.15566666666667,0.7367564102564104
51,30.832333333333334,0.6045555555555556,67.11433333333333,1.315967320261438,36.282,0.7114117647058823
76,46.156,0.6073157894736841,95.182,1.2523947368421053,49.026,0.6450789473684211
101,61.21966666666667,0.6061353135313532,121.56666666666666,1.2036303630363037,60.346999999999994,0.5974950495049505
126,76.29733333333333,0.6055343915343915,142.685,1.132420634920635,66.38766666666668,0.5268862433862435
151,91.524,0.6061192052980132,164.27066666666667,1.0878852097130243,72.74666666666667,0.48176600441501105
176,106.47933333333333,0.6049962121212121,183.216,1.0410000000000001,76.73666666666668,0.43600378787878796
201,121.40966666666667,0.604028192371476,201.39633333333333,1.001971807628524,79.98666666666666,0.3979436152570481
226,136.68,0.604778761061947,224.69566666666665,0.9942286135693215,88.01566666666665,0.3894498525073745
251,152.50033333333334,0.6075710491367863,238.407,0.9498286852589641,85.90666666666667,0.34225763612217797
276,167.33,0.606268115942029,254.99133333333333,0.9238816425120773,87.66133333333332,0.31761352657004827
301,182.455,0.6061627906976744,271.26233333333334,0.9012037652270211,88.80733333333333,0.29504097452934663
326,197.71,0.6064723926380369,285.7266666666667,0.8764621676891616,88.01666666666668,0.26998977505112476
351,212.685,0.6059401709401709,301.798,0.8598233618233618,89.113,0.2538831908831909
376,227.884,0.6060744680851063,311.561,0.8286196808510637,83.67699999999999,0.22254521276595743
401,243.18866666666668,0.606455527847049,331.41266666666667,0.8264655029093931,88.22399999999999,0.22000997506234413
426,258.65366666666665,0.6071682316118936,345.76033333333334,0.8116439749608764,87.10666666666668,0.20447574334898283
451,273.5106666666667,0.6064538063562455,364.9386666666667,0.8091766444937177,91.428,0.20272283813747227
476,288.81666666666666,0.6067577030812324,381.4943333333333,0.8014586834733893,92.67766666666665,0.19470098039215683
501,303.43466666666666,0.6056580172987358,386.2013333333333,0.7708609447771124,82.76666666666665,0.16520292747837656
526,318.88166666666666,0.6062389100126743,401.75533333333334,0.7637934093789607,82.87366666666668,0.15755449936628646
551,333.87466666666666,0.6059431336963097,426.57433333333336,0.7741820931639444,92.6996666666667,0.16823895946763467
576,349.175,0.6062065972222223,425.11566666666664,0.7380480324074074,75.94066666666663,0.13184143518518512
601,364.2463333333333,0.6060671103716029,452.52166666666665,0.7529478646699944,88.27533333333332,0.14688075429839156
626,379.0973333333333,0.6055867944621938,471.461,0.7531325878594249,92.36366666666669,0.14754579339723115
651,394.55,0.6060675883256529,480.59366666666665,0.7382391193036354,86.04366666666664,0.13217153097798254
676,409.90866666666665,0.6063737672583827,497.79966666666667,0.7363900394477317,87.89100000000002,0.13001627218934914
701,424.956,0.6062139800285307,497.0296666666667,0.7090294816928198,72.07366666666667,0.10281550166428911
726,440.286,0.6064545454545455,523.0693333333334,0.7204811753902663,82.78333333333336,0.11402662993572088
751,454.3226666666667,0.6049569462938305,534.6776666666667,0.7119542831779849,80.35500000000002,0.10699733688415448
776,470.366,0.6061417525773196,542.7863333333333,0.6994669243986255,72.42033333333336,0.09332517182130588
801,485.5323333333333,0.60615771951727,568.7486666666666,0.7100482729920932,83.2163333333333,0.1038905534748231
826,500.67333333333335,0.6061420500403552,581.427,0.703906779661017,80.75366666666667,0.09776472962066184
851,515.6743333333334,0.6059627888758324,591.9773333333334,0.6956255385820603,76.303,0.08966274970622796
876,531.197,0.6063892694063927,602.9036666666667,0.688246194824962,71.7066666666667,0.0818569254185693
901,546.633,0.6066958934517204,609.95,0.6769700332963374,63.31700000000001,0.0702741398446171
926,561.2103333333333,0.6060586753059755,632.324,0.6828552915766738,71.11366666666663,0.07679661627069831
951,576.2536666666666,0.6059449702067998,647.9753333333333,0.6813620750087627,71.72166666666669,0.07541710480196287
976,591.5716666666667,0.6061185109289619,657.4146666666667,0.6735806010928962,65.84299999999996,0.06746209016393438
1001,605.8226666666667,0.6052174492174492,666.7713333333334,0.6661052281052281,60.94866666666667,0.06088777888777889


==> poisson_results_distancetrunc5_5_2.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,0.8263333333333334,0.8263333333333334,1.319,1.319,0.4926666666666666,0.4926666666666666
26,21.890333333333334,0.8419358974358975,30.958666666666666,1.1907179487179487,9.068333333333332,0.3487820512820512
51,42.977666666666664,0.8426993464052287,61.30233333333333,1.2020065359477123,18.324666666666666,0.35930718954248364
76,64.17866666666667,0.8444561403508772,91.41833333333334,1.2028728070175438,27.239666666666665,0.35841666666666666
101,85.343,0.8449801980198021,118.36533333333334,1.17193399339934,33.022333333333336,0.326953795379538
126,106.11866666666667,0.8422116402116402,142.227,1.1287857142857143,36.108333333333334,0.2865740740740741
151,127.34133333333334,0.8433200883002208,167.091,1.1065629139072848,39.74966666666667,0.263242825607064
176,148.427,0.8433352272727273,191.637,1.088846590909091,43.21000000000001,0.2455113636363637
201,169.385,0.8427114427860696,213.33666666666667,1.0613764510779435,43.95166666666668,0.21866500829187405
226,190.751,0.8440309734513275,237.25633333333334,1.049806784660767,46.50533333333334,0.20577581120943955
251,211.66833333333332,0.8433001328021248,257.6623333333333,1.026543160690571,45.994,0.1832430278884462
276,232.98766666666666,0.8441582125603865,278.093,1.0075833333333335,45.10533333333336,0.16342512077294696
301,253.589,0.8424883720930233,300.231,0.9974451827242524,46.641999999999996,0.15495681063122924
326,274.84833333333336,0.843093047034765,321.9393333333333,0.9875439672801635,47.09099999999995,0.14445092024539863
351,296.13866666666667,0.8436999050332383,344.16066666666666,0.9805147198480532,48.02199999999999,0.13681481481481478
376,317.2606666666667,0.8437783687943263,363.3156666666667,0.9662650709219859,46.05500000000001,0.1224867021276596
401,338.724,0.8446982543640897,384.846,0.9597157107231921,46.122000000000014,0.11501745635910228
426,359.0403333333333,0.8428176838810642,403.704,0.9476619718309859,44.6636666666667,0.10484428794992183
451,380.34566666666666,0.8433385070214339,427.587,0.9480864745011086,47.24133333333333,0.10474796747967478
476,401.55733333333336,0.843607843137255,450.76366666666667,0.9469824929971988,49.206333333333305,0.10337464985994392
501,422.888,0.8440878243512974,473.1813333333333,0.9444737192282102,50.29333333333335,0.10038589487691288
526,444.24,0.8445627376425856,496.344,0.9436197718631179,52.103999999999985,0.09905703422053229
551,465.2103333333333,0.8443018753781004,518.4483333333334,0.9409225650332729,53.238000000000056,0.09662068965517252
576,486.025,0.8437934027777777,540.465,0.9383072916666667,54.440000000000055,0.09451388888888898
601,506.913,0.8434492512479201,562.5536666666667,0.9360293954520245,55.640666666666675,0.09258014420410428
626,528.1213333333334,0.8436443024494144,583.217,0.9316565495207667,55.0956666666666,0.0880122470713524
651,548.2613333333334,0.8421833077316949,605.7156666666667,0.9304388120839735,57.45433333333335,0.08825550435227858
676,569.832,0.8429467455621301,626.5196666666667,0.9268042406311637,56.6876666666667,0.08385749506903357
701,591.5123333333333,0.8438121730860675,648.108,0.9245477888730385,56.5956666666666,0.0807356157869709
726,612.175,0.8432162534435261,668.2023333333333,0.9203888888888888,56.02733333333333,0.07717263544536271
751,633.6306666666667,0.8437159343098092,690.3443333333333,0.9192334664891256,56.713666666666654,0.07551753217931645
776,654.5736666666667,0.843522766323024,714.4926666666667,0.920737972508591,59.91899999999998,0.07721520618556699
801,675.717,0.8435917602996255,736.4143333333334,0.9193687057844362,60.697333333333404,0.07577694548481075
826,696.7743333333333,0.8435524616626311,753.7746666666667,0.9125601291364004,57.0003333333334,0.06900766747376925
851,717.948,0.8436521739130435,775.3433333333334,0.9110967489228359,57.39533333333338,0.06744457500979247
876,738.7846666666667,0.843361491628615,800.9366666666666,0.9143112633181125,62.15199999999993,0.07094977168949763
901,759.5616666666666,0.8430207177210506,823.7673333333333,0.9142811690714021,64.20566666666673,0.07126045135035153
926,781.0796666666666,0.8434985601151908,848.097,0.9158714902807775,67.01733333333334,0.07237293016558675
951,802.322,0.8436614090431125,867.8986666666667,0.9126168944970208,65.57666666666671,0.06895548545390821
976,823.2256666666667,0.8434689207650273,894.69,0.9166905737704919,71.46433333333334,0.07322165300546449
1001,844.469,0.8436253746253747,911.842,0.9109310689310689,67.37299999999993,0.06730569430569423


==> poisson_results_selfinformation_1_4.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,1.1536573713094749,1.1536573713094749,1.7119021148681641,1.7119021148681641,0.5582447435586892,0.5582447435586892
26,30.20899787305921,1.1618845335792005,31.699606608072916,1.2192156387720352,1.490608735013705,0.057331105192834804
51,59.444414567872094,1.1655767562327861,60.9224150390625,1.1945571576286764,1.4780004711904056,0.028980401395890306
76,88.38549521970835,1.1629670423645835,89.78239518229167,1.1813473050301535,1.3968999625833192,0.01838026266556999
101,117.23031562388273,1.1606961942958687,118.480625,1.173075495049505,1.250309376117272,0.012379300753636358
126,146.24131029732237,1.1606453198200188,147.365212890625,1.169565181671627,1.1239025933026312,0.008919861851608184
151,175.56773982679292,1.1627002637535955,176.5924375,1.1694863410596026,1.024697673207072,0.0067860773060071
176,204.2464965910809,1.1604914579038688,205.18690234375,1.1658346724076705,0.9404057526691076,0.005343214503801748
201,233.5016383938165,1.1616996935015746,234.34719010416666,1.1659064184286898,0.8455517103501506,0.004206724927115177
226,262.4000016934891,1.1610619543959695,263.14580859375,1.1643619849280975,0.7458069002609022,0.003300030532127886
251,291.87220374569756,1.162837465122301,292.58272916666664,1.165668243691899,0.710525420969077,0.0028307785695979165
276,320.34306678245474,1.1606632854436767,321.03040104166666,1.1631536269625604,0.6873342592119229,0.002490341518883779
301,349.7623490655207,1.1620011596861153,350.3830390625,1.1640632526993355,0.6206899969793085,0.002062093013220294
326,378.63176674131023,1.1614471372432829,379.2115130208333,1.1632255000639058,0.5797462795230786,0.0017783628206229404
351,407.48271901244584,1.1609194273858856,408.0420052083333,1.162512835351377,0.5592861958874664,0.0015934079654913572
376,436.4923570597597,1.1608839283504246,437.0183932291667,1.162282960715869,0.526036169407007,0.0013990323654441677
401,465.74512607938874,1.1614591672802712,466.2005703125,1.1625949384351622,0.4554442331112796,0.0011357711548909714
426,495.1387466283104,1.1622975272965033,495.58732291666666,1.1633505232785601,0.4485762883562643,0.0010529959820569585
451,524.0148037114951,1.1618953519101887,524.4336432291667,1.1628240426367333,0.4188395176715858,0.0009286907265445361
476,553.2833331109155,1.1623599435103267,553.7146666666666,1.1632661064425769,0.4313335557511664,0.0009061629322503496
501,582.075267879147,1.1618268819943054,582.4646197916667,1.1626040315202928,0.38935191251971446,0.000777149525987454
526,611.0846795511434,1.1617579459147211,611.4405625,1.1624345294676808,0.3558829488566744,0.000676583552959457
551,640.2975862708,1.1620645848834845,640.66840625,1.1627375794010888,0.37081997919995047,0.0006729945176042659
576,669.3788001126386,1.1621159724177754,669.7353125,1.1627349175347221,0.3565123873613629,0.0006189451169468106
601,697.7887086617956,1.161046104262555,698.1261197916666,1.1616075204520242,0.33741112987104316,0.0005614161894692898
626,728.0043662697454,1.1629462719963986,728.3467291666667,1.1634931775825346,0.34236289692125865,0.0005469055861361959
651,756.2726277680225,1.1617091056344433,756.576703125,1.1621761952764977,0.3040753569774779,0.0004670896420544975
676,785.4916710575536,1.1619699275999313,785.7904895833333,1.1624119668392505,0.29881852577966583,0.0004420392393190323
701,814.2372876229335,1.161536786908607,814.5202864583333,1.161940494234427,0.28299883539978055,0.00040370732581994373
726,843.5297100957963,1.1618866530245129,843.8063802083333,1.1622677413337923,0.2766701125369764,0.0003810883092795818
751,872.1114286898123,1.16126688240987,872.3567604166667,1.1615935558144697,0.2453317268543742,0.0003266734045996994
776,901.3967786369536,1.1615937869032908,901.6643802083333,1.1619386342890894,0.2676015713797142,0.00034484738579860076
801,930.2338712280862,1.1613406632061,930.472296875,1.1616383231897627,0.23842564691381085,0.0002976599836626852
826,959.4077398115626,1.161510580885669,959.6647083333334,1.1618216807909605,0.2569685217707729,0.0003110999052914926
851,988.1839991450676,1.1612032892421476,988.4042760416667,1.161462134009009,0.22027689659910266,0.00025884476686146023
876,1017.3336143260955,1.1613397423813876,1017.5526614583333,1.161589796185312,0.2190471322378471,0.000250053803924483
901,1046.894721377614,1.1619253289429676,1047.1104270833334,1.1621647359415466,0.21570570571952885,0.00023940699857883334
926,1076.4061353121629,1.162425632086569,1076.6185416666667,1.162655012598992,0.21240635450385525,0.00022938051242316982
951,1105.0561271329912,1.1619938245352168,1105.2583958333332,1.1622065150718541,0.20226870034207423,0.00021269053663730203
976,1134.6272950233654,1.1625279662124646,1134.8292083333333,1.162734844603825,0.20191330996794932,0.0002068783913606038
1001,1162.924931913397,1.1617631687446524,1163.1143958333334,1.1619524433899435,0.18946391993654288,0.00018927464529125163


==> poisson_results_selfinformation_2_5.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,1.5009525959603343,1.5009525959603343,1.9183597564697266,1.9183597564697266,0.4174071605093923,0.4174071605093923
26,38.894814945111115,1.4959544209658122,40.765001302083334,1.5678846654647436,1.8701863569722192,0.07193024449893151
51,76.30228545097295,1.4961232441367245,78.32778645833334,1.5358389501633987,2.02550100736039,0.03971570602667431
76,113.45263956726363,1.4927978890429425,115.44758658854167,1.5190471919544957,1.994947021278037,0.026249302911553116
101,150.98471346363735,1.4948981531053203,152.90916276041668,1.5139521065387789,1.9244492967793292,0.019053953433458705
126,188.46729051979437,1.495772146982495,190.29533984375,1.5102804749503969,1.8280493239556392,0.014508327967901899
151,225.9624783977839,1.4964402542899597,227.72538932291667,1.5081151610789183,1.7629109251327577,0.011674906788958661
176,263.50920986080797,1.4972114196636817,265.21838411458333,1.506922637014678,1.709174253775359,0.009711217350996358
201,300.51112069229174,1.4950802024492127,302.1430338541667,1.5031991734038144,1.6319131618749338,0.008118970954601661
226,338.00419668015684,1.495593790620163,339.55512239583334,1.502456293786873,1.5509257156764988,0.0068625031667101715
251,375.4453471373762,1.495798195766439,376.93284895833335,1.5017244978419655,1.4875018209571635,0.005926302075526548
276,412.99054014228153,1.4963425367473968,414.4309713541667,1.5015614904136474,1.4404312118851408,0.00521895366625051
301,450.3040923461765,1.4960268848710183,451.7019765625,1.5006710184800665,1.3978842163235186,0.0046441336090482345
326,487.6112493951626,1.495740028819517,488.95724739583335,1.4998688570424337,1.345998000670761,0.004128828222916445
351,525.1550312010409,1.4961681800599456,526.43140625,1.4998045762108263,1.276375048959153,0.0036363961508807776
376,562.7941266063174,1.4967928899104186,564.0257239583333,1.5000684147828014,1.2315973520159105,0.0032755248723827404
401,600.0466490382963,1.4963756833872726,601.2596145833334,1.4994005351205322,1.2129655450370365,0.0030248517332594426
426,637.4046678575072,1.4962550888673878,638.56209375,1.498972051056338,1.1574258924928245,0.0027169621889502923
451,674.239473427417,1.4949877459587961,675.378109375,1.4975124376385809,1.1386359475829977,0.002524691679784917
476,712.121253811082,1.4960530542249624,713.2255260416666,1.4983729538690476,1.10427223058457,0.002319899644085231
501,749.3187907954195,1.4956462890128135,750.3593333333333,1.4977232202262143,1.0405425379137796,0.0020769312134007577
526,787.2754116181359,1.4967213148633762,788.294828125,1.4986593690589354,1.0194165068641041,0.0019380541955591334
551,823.824551817392,1.495144377164051,824.8278854166666,1.4969653092861464,1.0033335992745833,0.0018209321220954324
576,861.5988667487775,1.4958313658832942,862.5796041666666,1.497534035011574,0.980737417889145,0.0017026691282797657
601,899.2845415782219,1.4963137131085225,900.2234375,1.4978759359401,0.9388959217781121,0.0015622228315775575
626,936.9538957527695,1.496731462863849,937.8383489583333,1.4981443274094781,0.8844532055637728,0.00141286454562903
651,973.5796639490944,1.4955140767267197,974.46790625,1.4968785042242705,0.888242300905631,0.0013644274975508925
676,1011.4511518615403,1.4962295145880775,1012.3043229166667,1.4974916019477318,0.8531710551263814,0.0012620873596544103
701,1048.6853613125168,1.4959848235556588,1049.5231927083332,1.4971800181288635,0.8378313958164654,0.0011951945732046581
726,1085.8278032407864,1.4956305829762897,1086.65009375,1.4967632145316805,0.8222905092136443,0.0011326315553906946
751,1123.591356321753,1.4961269724657165,1124.3964895833333,1.497199054039059,0.8051332615802949,0.001072081573342603
776,1160.7372906861297,1.4957954776883113,1161.4933020833334,1.4967697191795535,0.7560113972037925,0.0009742414912420007
801,1198.1882479669737,1.4958654781110783,1198.94684375,1.4968125390137328,0.7585957830262942,0.0009470609026545495
826,1235.5047400252922,1.4957684503938162,1236.23690625,1.496654850181598,0.7321662247077256,0.0008863997877817502
851,1272.4344130232791,1.4952225769956278,1273.14240625,1.4960545314336076,0.7079932267208733,0.0008319544379798746
876,1310.9834344614394,1.4965564320336067,1311.6751458333333,1.4973460568873669,0.6917113718939163,0.0007896248537601784
901,1347.5400994609195,1.4956049938522968,1348.21753125,1.4963568604328525,0.6774317890806287,0.0007518665805556368
926,1385.640710890845,1.496372257981474,1386.3167708333333,1.497102344312455,0.6760599424883367,0.0007300863309809251
951,1422.797732530109,1.496106974269305,1423.4535208333334,1.496796551875219,0.6557883032244263,0.0006895776059142232
976,1460.200752836205,1.49610732872562,1460.8390729166667,1.4967613452015027,0.6383200804616536,0.0006540164758828418
1001,1497.7793685616082,1.496283085476132,1498.3816875,1.4968848026973027,0.6023189383918179,0.0006017172211706473


==> poisson_results_selfinformation_4_1.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,1.0935778493351527,1.0935778493351527,1.628764678955078,1.628764678955078,0.5351868296199254,0.5351868296199254
26,28.34151299226801,1.090058192010308,29.7210771484375,1.1431183518629808,1.37956415616949,0.05306015985267269
51,55.71840540750278,1.0925177530882897,57.10081803385417,1.1196238830167484,1.382412626351389,0.027106129928458608
76,83.0316285426332,1.0925214281925422,84.35007161458333,1.1098693633497807,1.3184430719501279,0.017347935157238526
101,110.38203268246919,1.0928914126977147,111.61958072916667,1.1051443636551155,1.2375480466974835,0.012252950957400827
126,137.76608219333028,1.0933816047089704,138.93499869791665,1.1026587198247353,1.1689165045863774,0.0092771151157649
151,164.89763312663237,1.0920373054743866,165.96519661458333,1.099107262348234,1.067563487950963,0.007069956873847437
176,192.2785876847524,1.0924919754815479,193.2853046875,1.0982119584517045,1.0067170027475925,0.005719982970156775
201,219.16379354476572,1.090367132063511,220.12154036458332,1.0951320416148425,0.9577468198176007,0.004764909551331346
226,246.95127294091196,1.092704747526159,247.85015234375,1.096682090016593,0.8988794028380482,0.003977342490433842
251,274.29289171376485,1.0928003653934855,275.13203385416665,1.0961435611719788,0.8391421404018047,0.0033431957784932458
276,301.2965850504264,1.0916542936609652,302.09578125,1.0945499320652174,0.7991961995736006,0.002895638404252176
301,329.07109969941166,1.0932594674399059,329.8428619791667,1.0958234617248062,0.7717622797550234,0.00256399428490041
326,356.09406487711766,1.0923130824451461,356.7978645833333,1.0944719772494886,0.7037997062156478,0.0021588948043424778
351,383.1987904703885,1.0917344457845826,383.90223177083334,1.0937385520536562,0.7034413004448652,0.00200410626907369
376,410.4332294145902,1.091577737804761,411.0659453125,1.0932604928523937,0.6327158979098044,0.0016827550476324585
401,437.90354797962,1.0920287979541645,438.5413229166667,1.0936192591438072,0.6377749370466859,0.001590461189642608
426,465.32519233139334,1.0923126580549138,465.9223359375,1.0937144036091548,0.5971436061066697,0.0014017455542410088
451,491.75447599488274,1.0903646917846623,492.328171875,1.0916367447339246,0.5736958801172705,0.0012720529492622405
476,519.79521269846,1.0920067493665127,520.3461223958333,1.093164122680322,0.5509096973732994,0.0011573733138094526
501,547.1379717630232,1.0920917600060343,547.6781276041667,1.0931699153775782,0.5401558411434735,0.0010781553715438592
526,573.6942954346888,1.0906735654651878,574.2074375,1.0916491207224335,0.5131420653111718,0.0009755552572455737
551,601.9699671949874,1.0925044776678536,602.4449479166667,1.0933665116454931,0.47498072167934424,0.0008620339776394632
576,628.6552424677395,1.0914153515064922,629.136484375,1.0922508409288194,0.48124190726048255,0.0008354894223272266
601,655.9520191545212,1.0914343080774063,656.40109375,1.0921815203826954,0.44907459547880535,0.0007472123052891936
626,683.3812567004289,1.0916633493617076,683.8332916666667,1.092385449946752,0.4520349662377612,0.0007221005850443469
651,710.6390829918001,1.0916114946110602,711.0558645833333,1.092251712109575,0.4167815915332085,0.0006402174985149132
676,737.9319811771704,1.091615356770962,738.330890625,1.092205459504438,0.3989094478296238,0.0005901027334757748
701,765.341749891948,1.0917856631839487,765.7405,1.092354493580599,0.3987501080520133,0.0005688303966505182
726,792.266539456072,1.0912762251461048,792.655125,1.0918114669421488,0.38858554392800215,0.0005352417960440801
751,819.8668152750747,1.0917001534954391,820.2341197916667,1.0921892407345761,0.3673045165919575,0.0004890872391370938
776,847.1617134767797,1.0917032390164687,847.512703125,1.0921555452641754,0.3509896482203203,0.0004523062477065983
801,874.4936825388451,1.0917524126577343,874.8660208333333,1.0922172544735747,0.3723382944882587,0.00046484181584052276
826,901.7487496788027,1.0917055080857176,902.0855364583333,1.092113240264326,0.3367867795305983,0.0004077321786084725
851,928.3874200213834,1.0909370388030357,928.72134375,1.0913294286133959,0.3339237286165826,0.0003923898103602616
876,955.9241932759754,1.0912376635570495,956.2511354166667,1.0916108851788433,0.3269421406912443,0.00037322162179365787
901,983.370589806759,1.0914212983426848,983.656578125,1.0917387104605993,0.28598831824103854,0.00031741211791458217
926,1010.107358021796,1.09082868036911,1010.419015625,1.0911652436555077,0.3116576032040257,0.00033656328639743594
951,1037.5564534573534,1.0910162496922748,1037.8379583333333,1.091312259025587,0.28150487597986285,0.0002960093333121586
976,1065.6072778326698,1.0918107354842927,1065.8782708333333,1.0920883922472677,0.2709930006635659,0.0002776567629749651
1001,1092.95036976799,1.0918585112567332,1093.2132708333334,1.0921211496836496,0.2629010653433852,0.00026263842691646874


==> poisson_results_selfinformation_5_2.csv <==
seq_len,avg_optimal_loss,avg_optimal_loss_per_comp,avg_denoiser_loss,avg_denoiser_loss_per_comp,avg_regret,avg_regret_per_comp
1,1.4449646527376039,1.4449646527376039,1.811096664428711,1.811096664428711,0.3661320116911071,0.3661320116911071
26,37.521161878498816,1.443121610711493,39.1572138671875,1.5060466871995193,1.6360519886886848,0.06292507648802634
51,73.43385880319394,1.4398795843763519,75.21666861979166,1.474836639603758,1.7828098165977195,0.03495705522740627
76,109.55491582137083,1.4415120502811951,111.34793880208333,1.465104457922149,1.7930229807125073,0.023592407640954043
101,145.6689821496673,1.442267149996706,147.38728385416667,1.4592800381600661,1.7183017044993676,0.017012888163360076
126,181.87445723321906,1.4434480732795163,183.55370442708335,1.456775431960979,1.6792471938642848,0.013327358681462578
151,217.58529818927664,1.4409622396640838,219.19279947916667,1.4516079435706402,1.607501289890024,0.01064570390655645
176,253.83888712463573,1.4422664041172484,255.39565755208332,1.451111690636837,1.5567704274475886,0.008845286519588573
201,289.93617935605283,1.4424685540102131,291.44404427083333,1.4499703695066335,1.5078649147804981,0.0075018154964203885
226,325.71685063142075,1.441225002793897,327.1918229166667,1.4477514288348083,1.47497228524594,0.006526426040911239
251,361.7474380216942,1.4412248526760727,363.148109375,1.4468052166334662,1.4006713533057678,0.005580363957393497
276,398.0812779767645,1.442323470930306,399.4522369791667,1.447290713692633,1.3709590024021736,0.004967242762326716
301,433.82500005286374,1.4412790699430689,435.1584427083333,1.4457091119878183,1.3334426554695824,0.004430042044749443
326,469.70908553086554,1.4408254157388514,471.028109375,1.4448715011503066,1.319023844134449,0.004046085411455365
351,505.9359055865869,1.4414128364290224,507.2337708333333,1.4451104582146248,1.2978652467464258,0.0036976217856023526
376,542.2652603873097,1.442194841455611,543.5206614583333,1.4455336740913118,1.2554010710235843,0.003338832635701022
401,578.2260881372976,1.4419603195443829,579.45965625,1.4450365492518702,1.2335681127024145,0.003076229707487318
426,613.7388529371755,1.4407015327163744,614.9599791666667,1.4435680262128325,1.221126229491233,0.0028664934964582937
451,650.361256569239,1.4420426974927694,651.5508385416666,1.4446803515336288,1.189581972427618,0.0026376540408594635
476,686.4306979742239,1.4420812982651763,687.6108333333333,1.4445605742296919,1.1801353591093857,0.002479275964515516
501,722.8188144700656,1.4427521246907498,723.9585416666666,1.4450270292747838,1.1397271966010294,0.0022749045840339908
526,758.3637585665481,1.4417561949934374,759.49003125,1.4438973978136882,1.1262726834519299,0.0021412028202508174
551,794.5526304888238,1.4420192930831648,795.6453333333334,1.4440024198427104,1.0927028445096312,0.00198312675954561
576,830.1827179751201,1.441289440929028,831.2530885416667,1.4431477231626157,1.0703705665465577,0.0018582822335877739
601,866.4782058717665,1.4417274640129225,867.5536458333333,1.4435168815862451,1.0754399615668717,0.0017894175733225819
626,902.7440222417235,1.4420831026225616,903.7804947916667,1.4437388095713526,1.0364725499431415,0.001655706948790961
651,938.8980316766032,1.442239679994782,939.9227708333333,1.443813780081925,1.0247391567301065,0.0015741000871430208
676,974.4829102281267,1.441542766609655,975.4882135416667,1.4430299016888561,1.0053033135400256,0.0014871350792012212
701,1011.0425928797046,1.4422861524674815,1012.0374322916666,1.443705324239182,0.9948394119620616,0.0014191717717005159
726,1046.352902183463,1.4412574410240535,1047.307734375,1.4425726368801655,0.9548321915372071,0.0013151958561118556
751,1083.3358856967668,1.4425244816201954,1084.2912708333333,1.443796632268087,0.9553851365665196,0.001272150647891504
776,1119.3677075799433,1.4424841592525042,1120.3117708333334,1.4437007356099658,0.9440632533901407,0.0012165763574615216
801,1155.000145071794,1.441947746656422,1155.934875,1.4431147003745317,0.9347299282060249,0.0011669537181098937
826,1190.8977970218166,1.4417648874356133,1191.8089270833334,1.442867950464084,0.9111300615168147,0.00110306302847072
851,1227.3996111360561,1.4423027157885502,1228.2954375,1.4433553907168037,0.8958263639437973,0.001052674928253581
876,1262.5792545543763,1.44130051889769,1263.455625,1.442300941780822,0.8763704456237065,0.001000422883132085
901,1298.982526063146,1.4417120156083751,1299.8504895833332,1.4426753491490936,0.8679635201872316,0.000963333540718348
926,1335.1978479525492,1.4418983239228393,1336.0575416666666,1.4428267188624908,0.8596937141173839,0.0009283949396516025
951,1371.2679416036199,1.4419221257661619,1372.1274166666667,1.4428258850332982,0.8594750630468297,0.0009037592671365191
976,1407.9541227005745,1.442575945389933,1408.7638541666668,1.4434055882855192,0.8097314660922166,0.0008296428955862874
1001,1443.289597928083,1.441847750177905,1444.10503125,1.4426623688811189,0.8154333219169985,0.0008146187032137846

